Neural Compress-and-Forward for the Primitive Diamond Relay Channel

The diamond relay channel, where a source communicates with a destination via two parallel relays, is one of the canonical models for cooperative communications. We focus on the primitive variant, where each relay observes a noisy version of the source signal and forwards a compressed description over an orthogonal, noiseless, finite-rate link to the destination. Compress-and-forward (CF) is particularly effective in this setting, especially under oblivious relaying where relays lack access to the source codebook. While neural CF methods have been studied in single-relay channels, extending them to the two-relay case is non-trivial, as it requires fully distributed compression without any inter-relay coordination. We demonstrate that learning-based quantizers at the relays can harness input correlations by operating remote, yet in a collaborative fashion, enabling effective distributed compression in line with Berger-Tung-style coding. Each relay separately compresses its observation using a one-shot learned quantizer, and the destination jointly decodes the source message. Simulation results show that the proposed scheme, trained end-to-end with finite-order modulation, operates close to the known theoretical bounds. These results demonstrate that neural CF can scale to multi-relay systems while maintaining both performance and interpretability.

==> Diamond_neural_CF-2/conference_paper/raw_data/marginal_plots/c0.txt <==
2.000000000000000111e-01
2.989898989898990278e-01
3.979797979797979890e-01
4.969696969696970057e-01
5.959595959595960224e-01
6.949494949494949836e-01
7.939393939393939448e-01
8.929292929292931280e-01
9.919191919191920892e-01
1.090909090909091050e+00
1.189898989898990012e+00
1.288888888888888973e+00
1.387878787878787934e+00
1.486868686868686895e+00
1.585858585858586078e+00
1.684848484848485040e+00
1.783838383838384001e+00
1.882828282828282962e+00
1.981818181818181923e+00
2.080808080808081328e+00
2.179797979797980290e+00
2.278787878787879251e+00
2.377777777777778212e+00
2.476767676767677173e+00
2.575757575757576134e+00
2.674747474747475096e+00
2.773737373737374057e+00
2.872727272727273462e+00
2.971717171717172423e+00
3.070707070707071384e+00
3.169696969696970346e+00
3.268686868686869307e+00
3.367676767676768268e+00
3.466666666666667229e+00
3.565656565656566190e+00
3.664646464646465152e+00
3.763636363636364113e+00
3.862626262626263074e+00
3.961616161616162479e+00
4.060606060606061440e+00
4.159595959595960402e+00
4.258585858585859363e+00
4.357575757575758324e+00
4.456565656565657285e+00
4.555555555555556246e+00
4.654545454545455208e+00
4.753535353535354169e+00
4.852525252525253130e+00
4.951515151515152091e+00
5.050505050505051052e+00
5.149494949494950014e+00
5.248484848484848975e+00
5.347474747474747936e+00
5.446464646464646897e+00
5.545454545454546746e+00
5.644444444444445708e+00
5.743434343434344669e+00
5.842424242424243630e+00
5.941414141414142591e+00
6.040404040404041552e+00
6.139393939393940514e+00
6.238383838383839475e+00
6.337373737373738436e+00
6.436363636363637397e+00
6.535353535353536358e+00
6.634343434343435320e+00
6.733333333333334281e+00
6.832323232323233242e+00
6.931313131313132203e+00
7.030303030303031164e+00
7.129292929292930125e+00
7.228282828282829087e+00
7.327272727272728048e+00
7.426262626262627009e+00
7.525252525252525970e+00
7.624242424242425820e+00
7.723232323232324781e+00
7.822222222222223742e+00
7.921212121212122703e+00
8.020202020202020776e+00
8.119191919191919737e+00
8.218181818181818699e+00
8.317171717171717660e+00
8.416161616161616621e+00
8.515151515151515582e+00
8.614141414141414543e+00
8.713131313131313505e+00
8.812121212121212466e+00
8.911111111111111427e+00
9.010101010101010388e+00
9.109090909090909349e+00
9.208080808080808310e+00
9.307070707070707272e+00
9.406060606060606233e+00
9.505050505050505194e+00
9.604040404040404155e+00
9.703030303030303116e+00
9.802020202020202078e+00
9.901010101010101039e+00
1.000000000000000000e+01


==> Diamond_neural_CF-2/conference_paper/raw_data/marginal_plots/c_cf_16qam_hull.txt <==
2.655298699999999901e+00
2.652125799999999867e+00
2.645933199999999985e+00
2.641115200000000218e+00
2.618034000000000194e+00
2.591772600000000093e+00
2.570596220000000098e+00
2.540613650000000057e+00
2.447819949999999967e+00
2.357897279999999984e+00
2.213165759999999871e+00
2.079715730000000207e+00
1.667421100000000100e+00
1.709746360000000021e+00
1.473016740000000047e+00
1.338961599999999974e+00
8.993961799999999895e-01


==> Diamond_neural_CF-2/conference_paper/raw_data/marginal_plots/c_cf_4pam.txt <==
8.486756086000000199e-01
1.005728006000000008e+00
1.245855331000000010e+00
1.299841642000000075e+00
1.312718510999999921e+00
1.320377300000000087e+00
1.329021900000000089e+00


==> Diamond_neural_CF-2/conference_paper/raw_data/marginal_plots/c_cf_4qam.txt <==
1.285872340000000058e+00
1.677217721999999966e+00
1.824239492000000018e+00
1.836513280999999997e+00
1.861196518000000077e+00
1.916422963000000035e+00
1.925769567999999987e+00
1.929000139000000003e+00
1.933394312999999975e+00


==> Diamond_neural_CF-2/conference_paper/raw_data/marginal_plots/c_cf_8pam.txt <==
8.417336940999999850e-01
1.192771076999999957e+00
1.239586591999999987e+00
1.339802622799999954e+00
1.347356999999999916e+00
1.348469899999999999e+00
1.350360299999999958e+00


==> Diamond_neural_CF-2/conference_paper/raw_data/marginal_plots/c_cf_bpsk.txt <==
9.119114875999999592e-01
9.561691284000000124e-01
9.722616672999999654e-01
9.729208350000000394e-01
9.729892611999999552e-01


==> Diamond_neural_CF-2/conference_paper/raw_data/marginal_plots/capacity_16qam.txt <==
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00


==> Diamond_neural_CF-2/conference_paper/raw_data/marginal_plots/capacity_4pam.txt <==
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00


==> Diamond_neural_CF-2/conference_paper/raw_data/marginal_plots/capacity_4qam.txt <==
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00


==> Diamond_neural_CF-2/conference_paper/raw_data/marginal_plots/capacity_8pam.txt <==
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00


==> Diamond_neural_CF-2/conference_paper/raw_data/marginal_plots/capacity_bpsk.txt <==
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01


==> Diamond_neural_CF-2/conference_paper/raw_data/marginal_plots/r_cf_16qam_hull.txt <==
9.276893949999999833e+00
7.484548249999999570e+00
7.107171899999999987e+00
6.887169600000000003e+00
6.298030100000000076e+00
5.806024500000000366e+00
5.536124000000000045e+00
5.092991999999999742e+00
4.341157499999999558e+00
3.875648500000000052e+00
3.315681500000000170e+00
3.050408000000000008e+00
2.011606500000000075e+00
2.156969999999999832e+00
1.625374499999999944e+00
1.461273999999999962e+00
1.029264500000000027e+00


==> Diamond_neural_CF-2/conference_paper/raw_data/marginal_plots/r_cf_4pam.txt <==
1.001441999999999943e+00
1.427581999999999907e+00
2.303381499999999971e+00
2.979220999999999897e+00
3.217321500000000167e+00
3.435994050000000133e+00
3.686557749999999967e+00


==> Diamond_neural_CF-2/conference_paper/raw_data/marginal_plots/r_cf_4qam.txt <==
1.270049500000000053e+00
1.843479499999999938e+00
2.013427000000000078e+00
2.112317000000000000e+00
2.280090500000000020e+00
2.939055999999999891e+00
3.266399499999999900e+00
3.412846000000000046e+00
3.595213999999999910e+00


==> Diamond_neural_CF-2/conference_paper/raw_data/marginal_plots/r_cf_8pam.txt <==
1.017152000000000056e+00
2.029020500000000116e+00
2.399948999999999888e+00
3.520751000000000186e+00
3.642378299999999847e+00
4.081794999999999618e+00
4.984697500000000225e+00


==> Diamond_neural_CF-2/conference_paper/raw_data/marginal_plots/r_cf_bpsk.txt <==
1.002508500000000025e+00
1.440707500000000030e+00
2.132547000000000192e+00
2.354598000000000191e+00
2.438583500000000015e+00


==> Diamond_neural_CF-2/conference_paper/raw_data/marginal_plots/r_cutset_5.txt <==
4.000000000000000222e-01
5.979797979797980556e-01
7.959595959595959780e-01
9.939393939393940114e-01
1.191919191919192045e+00
1.389898989898989967e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00


==> Diamond_neural_CF-2/conference_paper/raw_data/marginal_plots/r_new_bound_5.txt <==
4.000000000000000222e-01
5.979797979797980556e-01
7.959595959595959780e-01
9.939393939393940114e-01
1.135579264584329007e+00
1.208550313509240137e+00
1.253975517036143295e+00
1.289057663893415917e+00
1.315155721530367749e+00
1.333466898376555410e+00
1.350123420109530237e+00
1.362930344902245405e+00
1.374562467903515550e+00
1.382952525854904025e+00
1.390592815187425169e+00
1.397527916514174073e+00
1.401939996371909913e+00
1.407691369170431805e+00
1.411309471553561901e+00
1.414600571474760482e+00
1.417514517945166919e+00
1.420243911438064943e+00
1.421358003684192628e+00
1.423641176905429795e+00
1.425621290103298966e+00
1.426406168074029868e+00
1.428130157377135445e+00
1.428702702462944174e+00
1.430152479067544391e+00
1.430638836744498654e+00
1.431752380871108565e+00
1.432105146160824960e+00
1.432434201250773587e+00
1.433341615104255951e+00
1.433558331871190639e+00
1.433760550450615900e+00
1.433949254408936502e+00
1.434674951061026382e+00
1.434785531416796101e+00
1.434888742330451938e+00
1.434985078884544629e+00
1.435075002190060900e+00
1.435158941846230496e+00
1.435621668639057713e+00
1.435695558334066924e+00
1.435764536340104147e+00
1.435811051367925195e+00
1.435841092809642117e+00
1.435869139254180027e+00
1.435895323495510301e+00
1.435919769432610460e+00
1.435942592675401919e+00
1.435963901107570662e+00
1.436178638249340889e+00
1.436197401483526148e+00
1.436214919701306325e+00
1.436231275593575107e+00
1.436246546345143926e+00
1.436260804003872238e+00
1.436274115824598629e+00
1.436286544589676417e+00
1.436298148907770189e+00
1.436308983492444291e+00
1.436319099421952350e+00
1.436328544381535677e+00
1.436337362889434699e+00
1.436345596507737632e+00
1.436353284039096678e+00
1.436360461710282532e+00
1.436367163343465592e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00


==> Diamond_neural_CF-2/conference_paper/raw_data/marginal_plots/r_shlomo_5.txt <==
2.850080648322487753e-01
4.111492134841249202e-01
5.269103115401209125e-01
6.322520247098527557e-01
7.273835249422484495e-01
8.127218459342664403e-01
8.888395352511578862e-01
9.564105085977874232e-01
1.016161291460198735e+00
1.068831486998778946e+00
1.115144503076010762e+00
1.155787758595504533e+00
1.191400712144517371e+00
1.222568839095705018e+00
1.249821837877686193e+00
1.273634656858351866e+00
1.294430270679912232e+00
1.312583435458946735e+00
1.328424893722156108e+00
1.342245681644915978e+00
1.354301321689140192e+00
1.364815774157304151e+00
1.373985081851539780e+00
1.381980681467318339e+00
1.388952380073384951e+00
1.395031009791264154e+00
1.400330781956449444e+00
1.404951365947616049e+00
1.408979719089689109e+00
1.412491693625826716e+00
1.415553445405183242e+00
1.418222667095139444e+00
1.420549666681534040e+00
1.422578309942502450e+00
1.424346843573668586e+00
1.425888613761518986e+00
1.427232693275314768e+00
1.428404428585264396e+00
1.429425917114210742e+00
1.430316423483863009e+00
1.431092742513396354e+00
1.431769515755336508e+00
1.432359507498135009e+00
1.432873845414124769e+00
1.433322230373855311e+00
1.433713119372300726e+00
1.434053885009302975e+00
1.434350954527052080e+00
1.434609931023585139e+00
1.434835699126265185e+00
1.435032517116878736e+00
1.435204097244946020e+00
1.435353675743404667e+00
1.435484073866816646e+00
1.435597751103075304e+00
1.435696851562062282e+00
1.435783244416084292e+00
1.435858559154767233e+00
1.435924216319307556e+00
1.435981454295735427e+00
1.436031352672524353e+00
1.436074852603087093e+00
1.436112774557211313e+00
1.436145833796249160e+00
1.436174653863933948e+00
1.436199778347281297e+00
1.436221681129398409e+00
1.436240775327579211e+00
1.436257421085277874e+00
1.436271932364916903e+00
1.436284582869660209e+00
1.436295611205838485e+00
1.436305225383399886e+00
1.436313606739270776e+00
1.436320913357625129e+00
1.436327283051573644e+00
1.436332835962513821e+00
1.436337676826166421e+00
1.436341896948035712e+00
1.436345575925563445e+00
1.436348783149447028e+00
1.436351579112445265e+00
1.436354016550357660e+00
1.436356141436695655e+00
1.436357993849807890e+00
1.436359608728814408e+00
1.436361016532607726e+00
1.436362243814349737e+00
1.436363313722302193e+00
1.436364246436435899e+00
1.436365059549053136e+00
1.436365768396602682e+00
1.436366386348947977e+00
1.436366925061539845e+00
1.436367394695257094e+00
1.436367804108052315e+00
1.436368161022027801e+00
1.436368472169083699e+00
1.436368743417891780e+00
1.436368979884586228e+00


==> Diamond_neural_CF-2/conference_paper/raw_data/multistep_vs_marginal_plots/c_cf_4pam_lower_bound.txt <==
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00


==> Diamond_neural_CF-2/conference_paper/raw_data/multistep_vs_marginal_plots/c_cf_4pam_marginal.txt <==
1.897864999999999913e+00
1.921544900000000000e+00
1.943623399999999890e+00
1.951293100000000003e+00
1.964512000000000036e+00
1.973357000000000028e+00
1.977356099999999950e+00
1.978450999999999960e+00


==> Diamond_neural_CF-2/conference_paper/raw_data/multistep_vs_marginal_plots/c_cf_4pam_multistep.txt <==
1.924506700000000015e+00
1.924825400000000020e+00
1.929999999999999938e+00
1.939428900000000011e+00
1.954721099999999989e+00
1.957894999999999941e+00
1.969999999999999973e+00
1.975000000000000089e+00
1.976209000000000104e+00
1.977277600000000080e+00


==> Diamond_neural_CF-2/conference_paper/raw_data/multistep_vs_marginal_plots/c_cf_4pam_relay.txt <==
1.958985600000000105e+00
1.967276299999999978e+00
1.968183299999999969e+00
1.970023700000000044e+00
1.978632869999999988e+00
1.979296200000000061e+00


==> Diamond_neural_CF-2/conference_paper/raw_data/multistep_vs_marginal_plots/c_cf_4pam_upper_bound.txt <==
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00


==> Diamond_neural_CF-2/conference_paper/raw_data/multistep_vs_marginal_plots/r_4pam.txt <==
0.000000000000000000e+00
7.346938775510204744e-02
1.469387755102040949e-01
2.204081632653061562e-01
2.938775510204081898e-01
3.673469387755102233e-01
4.408163265306123124e-01
5.142857142857143460e-01
5.877551020408163795e-01
6.612244897959184131e-01
7.346938775510204467e-01
8.081632653061224802e-01
8.816326530612246248e-01
9.551020408163266584e-01
1.028571428571428692e+00
1.102040816326530726e+00
1.175510204081632759e+00
1.248979591836734793e+00
1.322448979591836826e+00
1.395918367346938860e+00
1.469387755102040893e+00
1.542857142857142927e+00
1.616326530612244960e+00
1.689795918367346994e+00
1.763265306122449250e+00
1.836734693877551283e+00
1.910204081632653317e+00
1.983673469387755350e+00
2.057142857142857384e+00
2.130612244897959418e+00
2.204081632653061451e+00
2.277551020408163485e+00
2.351020408163265518e+00
2.424489795918367552e+00
2.497959183673469585e+00
2.571428571428571619e+00
2.644897959183673652e+00
2.718367346938775686e+00
2.791836734693877720e+00
2.865306122448979753e+00
2.938775510204081787e+00
3.012244897959183820e+00
3.085714285714285854e+00
3.159183673469387887e+00
3.232653061224489921e+00
3.306122448979591955e+00
3.379591836734693988e+00
3.453061224489796022e+00
3.526530612244898499e+00
3.600000000000000089e+00


==> Diamond_neural_CF-2/conference_paper/raw_data/multistep_vs_marginal_plots/r_cf_4pam_marginal.txt <==
1.544999999999999929e+00
1.826550050000000036e+00
2.187192050000000165e+00
2.303265950000000117e+00
2.449609999999999843e+00
2.671870000000000189e+00
3.033399999999999874e+00
3.573399999999999910e+00


==> Diamond_neural_CF-2/conference_paper/raw_data/multistep_vs_marginal_plots/r_cf_4pam_multistep.txt <==
2.000315699999999808e+00
2.023523799999999984e+00
2.299999999999999822e+00
2.379999999999999893e+00
2.609999999999999876e+00
2.682481000000000115e+00
2.952221600000000112e+00
3.065830000000000055e+00
3.226930900000000157e+00
3.411285599999999807e+00


==> Diamond_neural_CF-2/conference_paper/raw_data/multistep_vs_marginal_plots/r_cf_4pam_relay.txt <==
9.998943000000000136e-01
1.493964999999999987e+00
1.506543399999999977e+00
1.687357400000000007e+00
1.933845599999999942e+00
2.059075800000000012e+00


==> Diamond_neural_CF-2/conference_paper/raw_data/multistep_vs_marginal_plots/ser_cf_4pam_marginal.txt <==
3.427299999999999791e-02
2.066421499999999967e-02
1.607704199999999972e-02
1.153000000000000032e-02
8.571600000000000399e-03
7.169700000000000205e-03
5.300000000000000024e-03
5.081176800000000021e-03


==> Diamond_neural_CF-2/conference_paper/raw_data/multistep_vs_marginal_plots/ser_cf_4pam_multistep.txt <==
3.346633999999999720e-02
3.261756999999999851e-02
2.242851300000000062e-02
2.036285399999999968e-02
1.573944000000000037e-02
1.380348200000000060e-02
7.444381699999999720e-03
6.805420000000000393e-03
6.000000000000000125e-03
5.979538000000000388e-03


==> Diamond_neural_CF-2/conference_paper/raw_data/multistep_vs_marginal_plots/ser_cf_4pam_relay.txt <==
9.930611000000000646e-03
7.966041999999999568e-03
7.669449000000000058e-03
7.302284200000000100e-03
5.061149600000000234e-03
4.952430699999999658e-03


==> Diamond_neural_CF-2/conference_paper/raw_data/multistep_vs_marginal_plots/ser_norelay.txt <==
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02


==> Diamond_neural_CF-2/conference_paper/raw_data/multistep_vs_marginal_plots/ser_perfect_relay.txt <==
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03


==> Diamond_neural_CF-2/fig_data/complex_marginal/16qam_curve.txt <==
X  Y

9.276893949999999833e+00	2.655298699999999901e+00
7.484548249999999570e+00	2.652125799999999867e+00
7.107171899999999987e+00	2.645933199999999985e+00
6.887169600000000003e+00	2.641115200000000218e+00
6.298030100000000076e+00	2.618034000000000194e+00
5.806024500000000366e+00	2.591772600000000093e+00
5.536124000000000045e+00	2.570596220000000098e+00
5.092991999999999742e+00	2.540613650000000057e+00
4.341157499999999558e+00	2.447819949999999967e+00
3.875648500000000052e+00	2.357897279999999984e+00
3.315681500000000170e+00	2.213165759999999871e+00
3.050408000000000008e+00	2.079715730000000207e+00
2.011606500000000075e+00	1.667421100000000100e+00
2.156969999999999832e+00	1.709746360000000021e+00
1.625374499999999944e+00	1.473016740000000047e+00
1.461273999999999962e+00	1.338961599999999974e+00
1.029264500000000027e+00	8.993961799999999895e-01


==> Diamond_neural_CF-2/fig_data/complex_marginal/4qam_curve.txt <==
X  Y

1.270049500000000053e+00	1.285872340000000058e+00
1.843479499999999938e+00	1.677217721999999966e+00
2.013427000000000078e+00	1.824239492000000018e+00
2.112317000000000000e+00	1.836513280999999997e+00
2.280090500000000020e+00	1.861196518000000077e+00
2.939055999999999891e+00	1.916422963000000035e+00
3.266399499999999900e+00	1.925769567999999987e+00
3.412846000000000046e+00	1.929000139000000003e+00
3.595213999999999910e+00	1.933394312999999975e+00


==> Diamond_neural_CF-2/fig_data/complex_marginal/capacity_16qam_curve.txt <==
X  Y

2.000000000000000111e-01	2.686245754716737100e+00
2.989898989898990278e-01	2.686245754716737100e+00
3.979797979797979890e-01	2.686245754716737100e+00
4.969696969696970057e-01	2.686245754716737100e+00
5.959595959595960224e-01	2.686245754716737100e+00
6.949494949494949836e-01	2.686245754716737100e+00
7.939393939393939448e-01	2.686245754716737100e+00
8.929292929292931280e-01	2.686245754716737100e+00
9.919191919191920892e-01	2.686245754716737100e+00
1.090909090909091050e+00	2.686245754716737100e+00
1.189898989898990012e+00	2.686245754716737100e+00
1.288888888888888973e+00	2.686245754716737100e+00
1.387878787878787934e+00	2.686245754716737100e+00
1.486868686868686895e+00	2.686245754716737100e+00
1.585858585858586078e+00	2.686245754716737100e+00
1.684848484848485040e+00	2.686245754716737100e+00
1.783838383838384001e+00	2.686245754716737100e+00
1.882828282828282962e+00	2.686245754716737100e+00
1.981818181818181923e+00	2.686245754716737100e+00
2.080808080808081328e+00	2.686245754716737100e+00
2.179797979797980290e+00	2.686245754716737100e+00
2.278787878787879251e+00	2.686245754716737100e+00
2.377777777777778212e+00	2.686245754716737100e+00
2.476767676767677173e+00	2.686245754716737100e+00
2.575757575757576134e+00	2.686245754716737100e+00
2.674747474747475096e+00	2.686245754716737100e+00
2.773737373737374057e+00	2.686245754716737100e+00
2.872727272727273462e+00	2.686245754716737100e+00
2.971717171717172423e+00	2.686245754716737100e+00
3.070707070707071384e+00	2.686245754716737100e+00
3.169696969696970346e+00	2.686245754716737100e+00
3.268686868686869307e+00	2.686245754716737100e+00
3.367676767676768268e+00	2.686245754716737100e+00
3.466666666666667229e+00	2.686245754716737100e+00
3.565656565656566190e+00	2.686245754716737100e+00
3.664646464646465152e+00	2.686245754716737100e+00
3.763636363636364113e+00	2.686245754716737100e+00
3.862626262626263074e+00	2.686245754716737100e+00
3.961616161616162479e+00	2.686245754716737100e+00
4.060606060606061440e+00	2.686245754716737100e+00
4.159595959595960402e+00	2.686245754716737100e+00
4.258585858585859363e+00	2.686245754716737100e+00
4.357575757575758324e+00	2.686245754716737100e+00
4.456565656565657285e+00	2.686245754716737100e+00
4.555555555555556246e+00	2.686245754716737100e+00
4.654545454545455208e+00	2.686245754716737100e+00
4.753535353535354169e+00	2.686245754716737100e+00
4.852525252525253130e+00	2.686245754716737100e+00
4.951515151515152091e+00	2.686245754716737100e+00
5.050505050505051052e+00	2.686245754716737100e+00
5.149494949494950014e+00	2.686245754716737100e+00
5.248484848484848975e+00	2.686245754716737100e+00
5.347474747474747936e+00	2.686245754716737100e+00
5.446464646464646897e+00	2.686245754716737100e+00
5.545454545454546746e+00	2.686245754716737100e+00
5.644444444444445708e+00	2.686245754716737100e+00
5.743434343434344669e+00	2.686245754716737100e+00
5.842424242424243630e+00	2.686245754716737100e+00
5.941414141414142591e+00	2.686245754716737100e+00
6.040404040404041552e+00	2.686245754716737100e+00
6.139393939393940514e+00	2.686245754716737100e+00
6.238383838383839475e+00	2.686245754716737100e+00
6.337373737373738436e+00	2.686245754716737100e+00
6.436363636363637397e+00	2.686245754716737100e+00
6.535353535353536358e+00	2.686245754716737100e+00
6.634343434343435320e+00	2.686245754716737100e+00
6.733333333333334281e+00	2.686245754716737100e+00
6.832323232323233242e+00	2.686245754716737100e+00
6.931313131313132203e+00	2.686245754716737100e+00
7.030303030303031164e+00	2.686245754716737100e+00
7.129292929292930125e+00	2.686245754716737100e+00
7.228282828282829087e+00	2.686245754716737100e+00
7.327272727272728048e+00	2.686245754716737100e+00
7.426262626262627009e+00	2.686245754716737100e+00
7.525252525252525970e+00	2.686245754716737100e+00
7.624242424242425820e+00	2.686245754716737100e+00
7.723232323232324781e+00	2.686245754716737100e+00
7.822222222222223742e+00	2.686245754716737100e+00
7.921212121212122703e+00	2.686245754716737100e+00
8.020202020202020776e+00	2.686245754716737100e+00
8.119191919191919737e+00	2.686245754716737100e+00
8.218181818181818699e+00	2.686245754716737100e+00
8.317171717171717660e+00	2.686245754716737100e+00
8.416161616161616621e+00	2.686245754716737100e+00
8.515151515151515582e+00	2.686245754716737100e+00
8.614141414141414543e+00	2.686245754716737100e+00
8.713131313131313505e+00	2.686245754716737100e+00
8.812121212121212466e+00	2.686245754716737100e+00
8.911111111111111427e+00	2.686245754716737100e+00
9.010101010101010388e+00	2.686245754716737100e+00
9.109090909090909349e+00	2.686245754716737100e+00
9.208080808080808310e+00	2.686245754716737100e+00
9.307070707070707272e+00	2.686245754716737100e+00
9.406060606060606233e+00	2.686245754716737100e+00
9.505050505050505194e+00	2.686245754716737100e+00
9.604040404040404155e+00	2.686245754716737100e+00
9.703030303030303116e+00	2.686245754716737100e+00
9.802020202020202078e+00	2.686245754716737100e+00
9.901010101010101039e+00	2.686245754716737100e+00
1.000000000000000000e+01	2.686245754716737100e+00


==> Diamond_neural_CF-2/fig_data/complex_marginal/capacity_4qam_curve.txt <==
X  Y

2.000000000000000111e-01	1.952354467190997589e+00
2.989898989898990278e-01	1.952354467190997589e+00
3.979797979797979890e-01	1.952354467190997589e+00
4.969696969696970057e-01	1.952354467190997589e+00
5.959595959595960224e-01	1.952354467190997589e+00
6.949494949494949836e-01	1.952354467190997589e+00
7.939393939393939448e-01	1.952354467190997589e+00
8.929292929292931280e-01	1.952354467190997589e+00
9.919191919191920892e-01	1.952354467190997589e+00
1.090909090909091050e+00	1.952354467190997589e+00
1.189898989898990012e+00	1.952354467190997589e+00
1.288888888888888973e+00	1.952354467190997589e+00
1.387878787878787934e+00	1.952354467190997589e+00
1.486868686868686895e+00	1.952354467190997589e+00
1.585858585858586078e+00	1.952354467190997589e+00
1.684848484848485040e+00	1.952354467190997589e+00
1.783838383838384001e+00	1.952354467190997589e+00
1.882828282828282962e+00	1.952354467190997589e+00
1.981818181818181923e+00	1.952354467190997589e+00
2.080808080808081328e+00	1.952354467190997589e+00
2.179797979797980290e+00	1.952354467190997589e+00
2.278787878787879251e+00	1.952354467190997589e+00
2.377777777777778212e+00	1.952354467190997589e+00
2.476767676767677173e+00	1.952354467190997589e+00
2.575757575757576134e+00	1.952354467190997589e+00
2.674747474747475096e+00	1.952354467190997589e+00
2.773737373737374057e+00	1.952354467190997589e+00
2.872727272727273462e+00	1.952354467190997589e+00
2.971717171717172423e+00	1.952354467190997589e+00
3.070707070707071384e+00	1.952354467190997589e+00
3.169696969696970346e+00	1.952354467190997589e+00
3.268686868686869307e+00	1.952354467190997589e+00
3.367676767676768268e+00	1.952354467190997589e+00
3.466666666666667229e+00	1.952354467190997589e+00
3.565656565656566190e+00	1.952354467190997589e+00
3.664646464646465152e+00	1.952354467190997589e+00
3.763636363636364113e+00	1.952354467190997589e+00
3.862626262626263074e+00	1.952354467190997589e+00
3.961616161616162479e+00	1.952354467190997589e+00
4.060606060606061440e+00	1.952354467190997589e+00
4.159595959595960402e+00	1.952354467190997589e+00
4.258585858585859363e+00	1.952354467190997589e+00
4.357575757575758324e+00	1.952354467190997589e+00
4.456565656565657285e+00	1.952354467190997589e+00
4.555555555555556246e+00	1.952354467190997589e+00
4.654545454545455208e+00	1.952354467190997589e+00
4.753535353535354169e+00	1.952354467190997589e+00
4.852525252525253130e+00	1.952354467190997589e+00
4.951515151515152091e+00	1.952354467190997589e+00
5.050505050505051052e+00	1.952354467190997589e+00
5.149494949494950014e+00	1.952354467190997589e+00
5.248484848484848975e+00	1.952354467190997589e+00
5.347474747474747936e+00	1.952354467190997589e+00
5.446464646464646897e+00	1.952354467190997589e+00
5.545454545454546746e+00	1.952354467190997589e+00
5.644444444444445708e+00	1.952354467190997589e+00
5.743434343434344669e+00	1.952354467190997589e+00
5.842424242424243630e+00	1.952354467190997589e+00
5.941414141414142591e+00	1.952354467190997589e+00
6.040404040404041552e+00	1.952354467190997589e+00
6.139393939393940514e+00	1.952354467190997589e+00
6.238383838383839475e+00	1.952354467190997589e+00
6.337373737373738436e+00	1.952354467190997589e+00
6.436363636363637397e+00	1.952354467190997589e+00
6.535353535353536358e+00	1.952354467190997589e+00
6.634343434343435320e+00	1.952354467190997589e+00
6.733333333333334281e+00	1.952354467190997589e+00
6.832323232323233242e+00	1.952354467190997589e+00
6.931313131313132203e+00	1.952354467190997589e+00
7.030303030303031164e+00	1.952354467190997589e+00
7.129292929292930125e+00	1.952354467190997589e+00
7.228282828282829087e+00	1.952354467190997589e+00
7.327272727272728048e+00	1.952354467190997589e+00
7.426262626262627009e+00	1.952354467190997589e+00
7.525252525252525970e+00	1.952354467190997589e+00
7.624242424242425820e+00	1.952354467190997589e+00
7.723232323232324781e+00	1.952354467190997589e+00
7.822222222222223742e+00	1.952354467190997589e+00
7.921212121212122703e+00	1.952354467190997589e+00
8.020202020202020776e+00	1.952354467190997589e+00
8.119191919191919737e+00	1.952354467190997589e+00
8.218181818181818699e+00	1.952354467190997589e+00
8.317171717171717660e+00	1.952354467190997589e+00
8.416161616161616621e+00	1.952354467190997589e+00
8.515151515151515582e+00	1.952354467190997589e+00
8.614141414141414543e+00	1.952354467190997589e+00
8.713131313131313505e+00	1.952354467190997589e+00
8.812121212121212466e+00	1.952354467190997589e+00
8.911111111111111427e+00	1.952354467190997589e+00
9.010101010101010388e+00	1.952354467190997589e+00
9.109090909090909349e+00	1.952354467190997589e+00
9.208080808080808310e+00	1.952354467190997589e+00
9.307070707070707272e+00	1.952354467190997589e+00
9.406060606060606233e+00	1.952354467190997589e+00
9.505050505050505194e+00	1.952354467190997589e+00
9.604040404040404155e+00	1.952354467190997589e+00
9.703030303030303116e+00	1.952354467190997589e+00
9.802020202020202078e+00	1.952354467190997589e+00
9.901010101010101039e+00	1.952354467190997589e+00
1.000000000000000000e+01	1.952354467190997589e+00


==> Diamond_neural_CF-2/fig_data/complex_marginal/complex_cutset_curve.txt <==
X  Y

2.000000000000000111e-01	8.000000000000000444e-01
2.989898989898990278e-01	1.195959595959596111e+00
3.979797979797979890e-01	1.591919191919191956e+00
4.969696969696970057e-01	1.987878787878788023e+00
5.959595959595960224e-01	2.383838383838384090e+00
6.949494949494949836e-01	2.779797979797979934e+00
7.939393939393939448e-01	2.872741175013565851e+00
8.929292929292931280e-01	2.872741175013565851e+00
9.919191919191920892e-01	2.872741175013565851e+00
1.090909090909091050e+00	2.872741175013565851e+00
1.189898989898990012e+00	2.872741175013565851e+00
1.288888888888888973e+00	2.872741175013565851e+00
1.387878787878787934e+00	2.872741175013565851e+00
1.486868686868686895e+00	2.872741175013565851e+00
1.585858585858586078e+00	2.872741175013565851e+00
1.684848484848485040e+00	2.872741175013565851e+00
1.783838383838384001e+00	2.872741175013565851e+00
1.882828282828282962e+00	2.872741175013565851e+00
1.981818181818181923e+00	2.872741175013565851e+00
2.080808080808081328e+00	2.872741175013565851e+00
2.179797979797980290e+00	2.872741175013565851e+00
2.278787878787879251e+00	2.872741175013565851e+00
2.377777777777778212e+00	2.872741175013565851e+00
2.476767676767677173e+00	2.872741175013565851e+00
2.575757575757576134e+00	2.872741175013565851e+00
2.674747474747475096e+00	2.872741175013565851e+00
2.773737373737374057e+00	2.872741175013565851e+00
2.872727272727273462e+00	2.872741175013565851e+00
2.971717171717172423e+00	2.872741175013565851e+00
3.070707070707071384e+00	2.872741175013565851e+00
3.169696969696970346e+00	2.872741175013565851e+00
3.268686868686869307e+00	2.872741175013565851e+00
3.367676767676768268e+00	2.872741175013565851e+00
3.466666666666667229e+00	2.872741175013565851e+00
3.565656565656566190e+00	2.872741175013565851e+00
3.664646464646465152e+00	2.872741175013565851e+00
3.763636363636364113e+00	2.872741175013565851e+00
3.862626262626263074e+00	2.872741175013565851e+00
3.961616161616162479e+00	2.872741175013565851e+00
4.060606060606061440e+00	2.872741175013565851e+00
4.159595959595960402e+00	2.872741175013565851e+00
4.258585858585859363e+00	2.872741175013565851e+00
4.357575757575758324e+00	2.872741175013565851e+00
4.456565656565657285e+00	2.872741175013565851e+00
4.555555555555556246e+00	2.872741175013565851e+00
4.654545454545455208e+00	2.872741175013565851e+00
4.753535353535354169e+00	2.872741175013565851e+00
4.852525252525253130e+00	2.872741175013565851e+00
4.951515151515152091e+00	2.872741175013565851e+00
5.050505050505051052e+00	2.872741175013565851e+00
5.149494949494950014e+00	2.872741175013565851e+00
5.248484848484848975e+00	2.872741175013565851e+00
5.347474747474747936e+00	2.872741175013565851e+00
5.446464646464646897e+00	2.872741175013565851e+00
5.545454545454546746e+00	2.872741175013565851e+00
5.644444444444445708e+00	2.872741175013565851e+00
5.743434343434344669e+00	2.872741175013565851e+00
5.842424242424243630e+00	2.872741175013565851e+00
5.941414141414142591e+00	2.872741175013565851e+00
6.040404040404041552e+00	2.872741175013565851e+00
6.139393939393940514e+00	2.872741175013565851e+00
6.238383838383839475e+00	2.872741175013565851e+00
6.337373737373738436e+00	2.872741175013565851e+00
6.436363636363637397e+00	2.872741175013565851e+00
6.535353535353536358e+00	2.872741175013565851e+00
6.634343434343435320e+00	2.872741175013565851e+00
6.733333333333334281e+00	2.872741175013565851e+00
6.832323232323233242e+00	2.872741175013565851e+00
6.931313131313132203e+00	2.872741175013565851e+00
7.030303030303031164e+00	2.872741175013565851e+00
7.129292929292930125e+00	2.872741175013565851e+00
7.228282828282829087e+00	2.872741175013565851e+00
7.327272727272728048e+00	2.872741175013565851e+00
7.426262626262627009e+00	2.872741175013565851e+00
7.525252525252525970e+00	2.872741175013565851e+00
7.624242424242425820e+00	2.872741175013565851e+00
7.723232323232324781e+00	2.872741175013565851e+00
7.822222222222223742e+00	2.872741175013565851e+00
7.921212121212122703e+00	2.872741175013565851e+00
8.020202020202020776e+00	2.872741175013565851e+00
8.119191919191919737e+00	2.872741175013565851e+00
8.218181818181818699e+00	2.872741175013565851e+00
8.317171717171717660e+00	2.872741175013565851e+00
8.416161616161616621e+00	2.872741175013565851e+00
8.515151515151515582e+00	2.872741175013565851e+00
8.614141414141414543e+00	2.872741175013565851e+00
8.713131313131313505e+00	2.872741175013565851e+00
8.812121212121212466e+00	2.872741175013565851e+00
8.911111111111111427e+00	2.872741175013565851e+00
9.010101010101010388e+00	2.872741175013565851e+00
9.109090909090909349e+00	2.872741175013565851e+00
9.208080808080808310e+00	2.872741175013565851e+00
9.307070707070707272e+00	2.872741175013565851e+00
9.406060606060606233e+00	2.872741175013565851e+00
9.505050505050505194e+00	2.872741175013565851e+00
9.604040404040404155e+00	2.872741175013565851e+00
9.703030303030303116e+00	2.872741175013565851e+00
9.802020202020202078e+00	2.872741175013565851e+00
9.901010101010101039e+00	2.872741175013565851e+00
1.000000000000000000e+01	2.872741175013565851e+00


==> Diamond_neural_CF-2/fig_data/complex_marginal/complex_new_bound_curve.txt <==
X  Y

2.000000000000000111e-01	8.000000000000000444e-01
2.989898989898990278e-01	1.195959595959596111e+00
3.979797979797979890e-01	1.591919191919191956e+00
4.969696969696970057e-01	1.987878787878788023e+00
5.959595959595960224e-01	2.271158529168658013e+00
6.949494949494949836e-01	2.417100627018480274e+00
7.939393939393939448e-01	2.507951034072286589e+00
8.929292929292931280e-01	2.578115327786831834e+00
9.919191919191920892e-01	2.630311443060735499e+00
1.090909090909091050e+00	2.666933796753110819e+00
1.189898989898990012e+00	2.700246840219060473e+00
1.288888888888888973e+00	2.725860689804490811e+00
1.387878787878787934e+00	2.749124935807031100e+00
1.486868686868686895e+00	2.765905051709808049e+00
1.585858585858586078e+00	2.781185630374850337e+00
1.684848484848485040e+00	2.795055833028348147e+00
1.783838383838384001e+00	2.803879992743819827e+00
1.882828282828282962e+00	2.815382738340863611e+00
1.981818181818181923e+00	2.822618943107123801e+00
2.080808080808081328e+00	2.829201142949520964e+00
2.179797979797980290e+00	2.835029035890333837e+00
2.278787878787879251e+00	2.840487822876129886e+00
2.377777777777778212e+00	2.842716007368385256e+00
2.476767676767677173e+00	2.847282353810859590e+00
2.575757575757576134e+00	2.851242580206597932e+00
2.674747474747475096e+00	2.852812336148059735e+00
2.773737373737374057e+00	2.856260314754270890e+00
2.872727272727273462e+00	2.857405404925888348e+00
2.971717171717172423e+00	2.860304958135088782e+00
3.070707070707071384e+00	2.861277673488997308e+00
3.169696969696970346e+00	2.863504761742217131e+00
3.268686868686869307e+00	2.864210292321649920e+00
3.367676767676768268e+00	2.864868402501547173e+00
3.466666666666667229e+00	2.866683230208511901e+00
3.565656565656566190e+00	2.867116663742381277e+00
3.664646464646465152e+00	2.867521100901231801e+00
3.763636363636364113e+00	2.867898508817873005e+00
3.862626262626263074e+00	2.869349902122052764e+00
3.961616161616162479e+00	2.869571062833592201e+00
4.060606060606061440e+00	2.869777484660903877e+00
4.159595959595960402e+00	2.869970157769089258e+00
4.258585858585859363e+00	2.870150004380121800e+00
4.357575757575758324e+00	2.870317883692460992e+00
4.456565656565657285e+00	2.871243337278115426e+00
4.555555555555556246e+00	2.871391116668133847e+00
4.654545454545455208e+00	2.871529072680208294e+00
4.753535353535354169e+00	2.871622102735850390e+00
4.852525252525253130e+00	2.871682185619284233e+00
4.951515151515152091e+00	2.871738278508360054e+00
5.050505050505051052e+00	2.871790646991020601e+00
5.149494949494950014e+00	2.871839538865220920e+00
5.248484848484848975e+00	2.871885185350803837e+00
5.347474747474747936e+00	2.871927802215141323e+00
5.446464646464646897e+00	2.872357276498681777e+00
5.545454545454546746e+00	2.872394802967052296e+00
5.644444444444445708e+00	2.872429839402612650e+00
5.743434343434344669e+00	2.872462551187150215e+00
5.842424242424243630e+00	2.872493092690287853e+00
5.941414141414142591e+00	2.872521608007744476e+00
6.040404040404041552e+00	2.872548231649197259e+00
6.139393939393940514e+00	2.872573089179352834e+00
6.238383838383839475e+00	2.872596297815540378e+00
6.337373737373738436e+00	2.872617966984888582e+00
6.436363636363637397e+00	2.872638198843904700e+00
6.535353535353536358e+00	2.872657088763071354e+00
6.634343434343435320e+00	2.872674725778869398e+00
6.733333333333334281e+00	2.872691193015475264e+00
6.832323232323233242e+00	2.872706568078193357e+00
6.931313131313132203e+00	2.872720923420565065e+00
7.030303030303031164e+00	2.872734326686931183e+00
7.129292929292930125e+00	2.872741175013565851e+00
7.228282828282829087e+00	2.872741175013565851e+00
7.327272727272728048e+00	2.872741175013565851e+00
7.426262626262627009e+00	2.872741175013565851e+00
7.525252525252525970e+00	2.872741175013565851e+00
7.624242424242425820e+00	2.872741175013565851e+00
7.723232323232324781e+00	2.872741175013565851e+00
7.822222222222223742e+00	2.872741175013565851e+00
7.921212121212122703e+00	2.872741175013565851e+00
8.020202020202020776e+00	2.872741175013565851e+00
8.119191919191919737e+00	2.872741175013565851e+00
8.218181818181818699e+00	2.872741175013565851e+00
8.317171717171717660e+00	2.872741175013565851e+00
8.416161616161616621e+00	2.872741175013565851e+00
8.515151515151515582e+00	2.872741175013565851e+00
8.614141414141414543e+00	2.872741175013565851e+00
8.713131313131313505e+00	2.872741175013565851e+00
8.812121212121212466e+00	2.872741175013565851e+00
8.911111111111111427e+00	2.872741175013565851e+00
9.010101010101010388e+00	2.872741175013565851e+00
9.109090909090909349e+00	2.872741175013565851e+00
9.208080808080808310e+00	2.872741175013565851e+00
9.307070707070707272e+00	2.872741175013565851e+00
9.406060606060606233e+00	2.872741175013565851e+00
9.505050505050505194e+00	2.872741175013565851e+00
9.604040404040404155e+00	2.872741175013565851e+00
9.703030303030303116e+00	2.872741175013565851e+00
9.802020202020202078e+00	2.872741175013565851e+00
9.901010101010101039e+00	2.872741175013565851e+00
1.000000000000000000e+01	2.872741175013565851e+00


==> Diamond_neural_CF-2/fig_data/complex_marginal/complex_shlomo_curve.txt <==
X  Y

2.000000000000000111e-01	5.700161296644975506e-01
2.989898989898990278e-01	8.222984269682498404e-01
3.979797979797979890e-01	1.053820623080241825e+00
4.969696969696970057e-01	1.264504049419705511e+00
5.959595959595960224e-01	1.454767049884496899e+00
6.949494949494949836e-01	1.625443691868532881e+00
7.939393939393939448e-01	1.777679070502315772e+00
8.929292929292931280e-01	1.912821017195574846e+00
9.919191919191920892e-01	2.032322582920397469e+00
1.090909090909091050e+00	2.137662973997557891e+00
1.189898989898990012e+00	2.230289006152021525e+00
1.288888888888888973e+00	2.311575517191009066e+00
1.387878787878787934e+00	2.382801424289034742e+00
1.486868686868686895e+00	2.445137678191410036e+00
1.585858585858586078e+00	2.499643675755372385e+00
1.684848484848485040e+00	2.547269313716703731e+00
1.783838383838384001e+00	2.588860541359824463e+00
1.882828282828282962e+00	2.625166870917893469e+00
1.981818181818181923e+00	2.656849787444312216e+00
2.080808080808081328e+00	2.684491363289831956e+00
2.179797979797980290e+00	2.708602643378280384e+00
2.278787878787879251e+00	2.729631548314608303e+00
2.377777777777778212e+00	2.747970163703079560e+00
2.476767676767677173e+00	2.763961362934636679e+00
2.575757575757576134e+00	2.777904760146769902e+00
2.674747474747475096e+00	2.790062019582528308e+00
2.773737373737374057e+00	2.800661563912898888e+00
2.872727272727273462e+00	2.809902731895232098e+00
2.971717171717172423e+00	2.817959438179378218e+00
3.070707070707071384e+00	2.824983387251653433e+00
3.169696969696970346e+00	2.831106890810366483e+00
3.268686868686869307e+00	2.836445334190278889e+00
3.367676767676768268e+00	2.841099333363068080e+00
3.466666666666667229e+00	2.845156619885004901e+00
3.565656565656566190e+00	2.848693687147337172e+00
3.664646464646465152e+00	2.851777227523037972e+00
3.763636363636364113e+00	2.854465386550629535e+00
3.862626262626263074e+00	2.856808857170528793e+00
3.961616161616162479e+00	2.858851834228421485e+00
4.060606060606061440e+00	2.860632846967726017e+00
4.159595959595960402e+00	2.862185485026792708e+00
4.258585858585859363e+00	2.863539031510673016e+00
4.357575757575758324e+00	2.864719014996270019e+00
4.456565656565657285e+00	2.865747690828249539e+00
4.555555555555556246e+00	2.866644460747710621e+00
4.654545454545455208e+00	2.867426238744601452e+00
4.753535353535354169e+00	2.868107770018605951e+00
4.852525252525253130e+00	2.868701909054104160e+00
4.951515151515152091e+00	2.869219862047170277e+00
5.050505050505051052e+00	2.869671398252530370e+00
5.149494949494950014e+00	2.870065034233757473e+00
5.248484848484848975e+00	2.870408194489892040e+00
5.347474747474747936e+00	2.870707351486809333e+00
5.446464646464646897e+00	2.870968147733633291e+00
5.545454545454546746e+00	2.871195502206150607e+00
5.644444444444445708e+00	2.871393703124124563e+00
5.743434343434344669e+00	2.871566488832168584e+00
5.842424242424243630e+00	2.871717118309534467e+00
5.941414141414142591e+00	2.871848432638615112e+00
6.040404040404041552e+00	2.871962908591470853e+00
6.139393939393940514e+00	2.872062705345048705e+00
6.238383838383839475e+00	2.872149705206174186e+00
6.337373737373738436e+00	2.872225549114422627e+00
6.436363636363637397e+00	2.872291667592498321e+00
6.535353535353536358e+00	2.872349307727867895e+00
6.634343434343435320e+00	2.872399556694562595e+00
6.733333333333334281e+00	2.872443362258796817e+00
6.832323232323233242e+00	2.872481550655158422e+00
6.931313131313132203e+00	2.872514842170555749e+00
7.030303030303031164e+00	2.872543864729833807e+00
7.129292929292930125e+00	2.872569165739320418e+00
7.228282828282829087e+00	2.872591222411676970e+00
7.327272727272728048e+00	2.872610450766799772e+00
7.426262626262627009e+00	2.872627213478541552e+00
7.525252525252525970e+00	2.872641826715250257e+00
7.624242424242425820e+00	2.872654566103147289e+00
7.723232323232324781e+00	2.872665671925027642e+00
7.822222222222223742e+00	2.872675353652332841e+00
7.921212121212122703e+00	2.872683793896071425e+00
8.020202020202020776e+00	2.872691151851126889e+00
8.119191919191919737e+00	2.872697566298894056e+00
8.218181818181818699e+00	2.872703158224890529e+00
8.317171717171717660e+00	2.872708033100715319e+00
8.416161616161616621e+00	2.872712282873391310e+00
8.515151515151515582e+00	2.872715987699615781e+00
8.614141414141414543e+00	2.872719217457628815e+00
8.713131313131313505e+00	2.872722033065215452e+00
8.812121212121212466e+00	2.872724487628699475e+00
8.911111111111111427e+00	2.872726627444604386e+00
9.010101010101010388e+00	2.872728492872871797e+00
9.109090909090909349e+00	2.872730119098106272e+00
9.208080808080808310e+00	2.872731536793205365e+00
9.307070707070707272e+00	2.872732772697895953e+00
9.406060606060606233e+00	2.872733850123079691e+00
9.505050505050505194e+00	2.872734789390514187e+00
9.604040404040404155e+00	2.872735608216104630e+00
9.703030303030303116e+00	2.872736322044055601e+00
9.802020202020202078e+00	2.872736944338167397e+00
9.901010101010101039e+00	2.872737486835783560e+00
1.000000000000000000e+01	2.872737959769172456e+00


==> Diamond_neural_CF-2/fig_data/multistep/4pam_marginal_curve.txt <==
X  Y

1.544999999999999929e+00	1.897864999999999913e+00
1.826550050000000036e+00	1.921544900000000000e+00
2.187192050000000165e+00	1.943623399999999890e+00
2.303265950000000117e+00	1.951293100000000003e+00
2.449609999999999843e+00	1.964512000000000036e+00
2.671870000000000189e+00	1.973357000000000028e+00
3.033399999999999874e+00	1.977356099999999950e+00
3.573399999999999910e+00	1.978450999999999960e+00


==> Diamond_neural_CF-2/fig_data/multistep/4pam_multistep_curve.txt <==
X  Y

2.000315699999999808e+00	1.924506700000000015e+00
2.299999999999999822e+00	1.929999999999999938e+00
2.379999999999999893e+00	1.939428900000000011e+00
2.609999999999999876e+00	1.954721099999999989e+00
2.682481000000000115e+00	1.957894999999999941e+00
2.952221600000000112e+00	1.969999999999999973e+00
3.065830000000000055e+00	1.975000000000000089e+00
3.226930900000000157e+00	1.976209000000000104e+00
3.411285599999999807e+00	1.977277600000000080e+00


==> Diamond_neural_CF-2/fig_data/multistep/4pam_relay_curve.txt <==
X  Y

9.998943000000000136e-01	1.958985600000000105e+00
1.493964999999999987e+00	1.967276299999999978e+00
1.687357400000000007e+00	1.970023700000000044e+00
1.933845599999999942e+00	1.978632869999999988e+00
2.059075800000000012e+00	1.979296200000000061e+00


==> Diamond_neural_CF-2/fig_data/multistep/ser_4pam_marginal_curve.txt <==
X  Y

1.544999999999999929e+00	3.340299999999999791e-02
1.826550050000000036e+00	2.066421499999999967e-02
2.187192050000000165e+00	1.607704199999999972e-02
2.303265950000000117e+00	1.153000000000000032e-02
2.449609999999999843e+00	8.571600000000000399e-03
2.671870000000000189e+00	7.169700000000000205e-03
3.033399999999999874e+00	5.300000000000000024e-03
3.573399999999999910e+00	5.081176800000000021e-03


==> Diamond_neural_CF-2/fig_data/multistep/ser_4pam_multistep_curve.txt <==
X  Y

2.000315699999999808e+00	3.346633999999999720e-02
2.299999999999999822e+00	2.242851300000000062e-02
2.379999999999999893e+00	2.036285399999999968e-02
2.609999999999999876e+00	1.573944000000000037e-02
2.682481000000000115e+00	1.380348200000000060e-02
2.952221600000000112e+00	7.444381699999999720e-03
3.065830000000000055e+00	6.805420000000000393e-03
3.226930900000000157e+00	6.000000000000000125e-03
3.411285599999999807e+00	5.979538000000000388e-03


==> Diamond_neural_CF-2/fig_data/multistep/ser_4pam_relay_curve.txt <==
X  Y

9.998943000000000136e-01	9.930611000000000646e-03
1.493964999999999987e+00	7.966041999999999568e-03
1.687357400000000007e+00	7.302284200000000100e-03
1.933845599999999942e+00	5.061149600000000234e-03
2.059075800000000012e+00	4.952430699999999658e-03


==> Diamond_neural_CF-2/fig_data/real_marginal/4pam_curve.txt <==
X  Y

1.001441999999999943e+00	8.486756086000000199e-01
1.427581999999999907e+00	1.005728006000000008e+00
2.303381499999999971e+00	1.245855331000000010e+00
2.979220999999999897e+00	1.299841642000000075e+00
3.217321500000000167e+00	1.312718510999999921e+00
3.435994050000000133e+00	1.320377300000000087e+00
3.686557749999999967e+00	1.329021900000000089e+00


==> Diamond_neural_CF-2/fig_data/real_marginal/8pam_curve.txt <==
X  Y

1.017152000000000056e+00	8.417336940999999850e-01
2.029020500000000116e+00	1.192771076999999957e+00
2.399948999999999888e+00	1.239586591999999987e+00
3.520751000000000186e+00	1.339802622799999954e+00
3.642378299999999847e+00	1.347356999999999916e+00
4.081794999999999618e+00	1.348469899999999999e+00
4.984697500000000225e+00	1.350360299999999958e+00


==> Diamond_neural_CF-2/fig_data/real_marginal/bpsk_curve.txt <==
X  Y

1.002508500000000025e+00	9.119114875999999592e-01
1.440707500000000030e+00	9.561691284000000124e-01
2.132547000000000192e+00	9.722616672999999654e-01
2.354598000000000191e+00	9.729208350000000394e-01
2.438583500000000015e+00	9.729892611999999552e-01


==> Diamond_neural_CF-2/fig_data/real_marginal/capacity_4pam_curve.txt <==
X  Y

2.000000000000000111e-01	1.343122877358368772e+00
2.989898989898990278e-01	1.343122877358368772e+00
3.979797979797979890e-01	1.343122877358368772e+00
4.969696969696970057e-01	1.343122877358368772e+00
5.959595959595960224e-01	1.343122877358368772e+00
6.949494949494949836e-01	1.343122877358368772e+00
7.939393939393939448e-01	1.343122877358368772e+00
8.929292929292931280e-01	1.343122877358368772e+00
9.919191919191920892e-01	1.343122877358368772e+00
1.090909090909091050e+00	1.343122877358368772e+00
1.189898989898990012e+00	1.343122877358368772e+00
1.288888888888888973e+00	1.343122877358368772e+00
1.387878787878787934e+00	1.343122877358368772e+00
1.486868686868686895e+00	1.343122877358368772e+00
1.585858585858586078e+00	1.343122877358368772e+00
1.684848484848485040e+00	1.343122877358368772e+00
1.783838383838384001e+00	1.343122877358368772e+00
1.882828282828282962e+00	1.343122877358368772e+00
1.981818181818181923e+00	1.343122877358368772e+00
2.080808080808081328e+00	1.343122877358368772e+00
2.179797979797980290e+00	1.343122877358368772e+00
2.278787878787879251e+00	1.343122877358368772e+00
2.377777777777778212e+00	1.343122877358368772e+00
2.476767676767677173e+00	1.343122877358368772e+00
2.575757575757576134e+00	1.343122877358368772e+00
2.674747474747475096e+00	1.343122877358368772e+00
2.773737373737374057e+00	1.343122877358368772e+00
2.872727272727273462e+00	1.343122877358368772e+00
2.971717171717172423e+00	1.343122877358368772e+00
3.070707070707071384e+00	1.343122877358368772e+00
3.169696969696970346e+00	1.343122877358368772e+00
3.268686868686869307e+00	1.343122877358368772e+00
3.367676767676768268e+00	1.343122877358368772e+00
3.466666666666667229e+00	1.343122877358368772e+00
3.565656565656566190e+00	1.343122877358368772e+00
3.664646464646465152e+00	1.343122877358368772e+00
3.763636363636364113e+00	1.343122877358368772e+00
3.862626262626263074e+00	1.343122877358368772e+00
3.961616161616162479e+00	1.343122877358368772e+00
4.060606060606061440e+00	1.343122877358368772e+00
4.159595959595960402e+00	1.343122877358368772e+00
4.258585858585859363e+00	1.343122877358368772e+00
4.357575757575758324e+00	1.343122877358368772e+00
4.456565656565657285e+00	1.343122877358368772e+00
4.555555555555556246e+00	1.343122877358368772e+00
4.654545454545455208e+00	1.343122877358368772e+00
4.753535353535354169e+00	1.343122877358368772e+00
4.852525252525253130e+00	1.343122877358368772e+00
4.951515151515152091e+00	1.343122877358368772e+00
5.050505050505051052e+00	1.343122877358368772e+00
5.149494949494950014e+00	1.343122877358368772e+00
5.248484848484848975e+00	1.343122877358368772e+00
5.347474747474747936e+00	1.343122877358368772e+00
5.446464646464646897e+00	1.343122877358368772e+00
5.545454545454546746e+00	1.343122877358368772e+00
5.644444444444445708e+00	1.343122877358368772e+00
5.743434343434344669e+00	1.343122877358368772e+00
5.842424242424243630e+00	1.343122877358368772e+00
5.941414141414142591e+00	1.343122877358368772e+00
6.040404040404041552e+00	1.343122877358368772e+00
6.139393939393940514e+00	1.343122877358368772e+00
6.238383838383839475e+00	1.343122877358368772e+00
6.337373737373738436e+00	1.343122877358368772e+00
6.436363636363637397e+00	1.343122877358368772e+00
6.535353535353536358e+00	1.343122877358368772e+00
6.634343434343435320e+00	1.343122877358368772e+00
6.733333333333334281e+00	1.343122877358368772e+00
6.832323232323233242e+00	1.343122877358368772e+00
6.931313131313132203e+00	1.343122877358368772e+00
7.030303030303031164e+00	1.343122877358368772e+00
7.129292929292930125e+00	1.343122877358368772e+00
7.228282828282829087e+00	1.343122877358368772e+00
7.327272727272728048e+00	1.343122877358368772e+00
7.426262626262627009e+00	1.343122877358368772e+00
7.525252525252525970e+00	1.343122877358368772e+00
7.624242424242425820e+00	1.343122877358368772e+00
7.723232323232324781e+00	1.343122877358368772e+00
7.822222222222223742e+00	1.343122877358368772e+00
7.921212121212122703e+00	1.343122877358368772e+00
8.020202020202020776e+00	1.343122877358368772e+00
8.119191919191919737e+00	1.343122877358368772e+00
8.218181818181818699e+00	1.343122877358368772e+00
8.317171717171717660e+00	1.343122877358368772e+00
8.416161616161616621e+00	1.343122877358368772e+00
8.515151515151515582e+00	1.343122877358368772e+00
8.614141414141414543e+00	1.343122877358368772e+00
8.713131313131313505e+00	1.343122877358368772e+00
8.812121212121212466e+00	1.343122877358368772e+00
8.911111111111111427e+00	1.343122877358368772e+00
9.010101010101010388e+00	1.343122877358368772e+00
9.109090909090909349e+00	1.343122877358368772e+00
9.208080808080808310e+00	1.343122877358368772e+00
9.307070707070707272e+00	1.343122877358368772e+00
9.406060606060606233e+00	1.343122877358368772e+00
9.505050505050505194e+00	1.343122877358368772e+00
9.604040404040404155e+00	1.343122877358368772e+00
9.703030303030303116e+00	1.343122877358368772e+00
9.802020202020202078e+00	1.343122877358368772e+00
9.901010101010101039e+00	1.343122877358368772e+00
1.000000000000000000e+01	1.343122877358368772e+00


==> Diamond_neural_CF-2/fig_data/real_marginal/capacity_8pam_curve.txt <==
X  Y

2.000000000000000111e-01	1.368773166718259882e+00
2.989898989898990278e-01	1.368773166718259882e+00
3.979797979797979890e-01	1.368773166718259882e+00
4.969696969696970057e-01	1.368773166718259882e+00
5.959595959595960224e-01	1.368773166718259882e+00
6.949494949494949836e-01	1.368773166718259882e+00
7.939393939393939448e-01	1.368773166718259882e+00
8.929292929292931280e-01	1.368773166718259882e+00
9.919191919191920892e-01	1.368773166718259882e+00
1.090909090909091050e+00	1.368773166718259882e+00
1.189898989898990012e+00	1.368773166718259882e+00
1.288888888888888973e+00	1.368773166718259882e+00
1.387878787878787934e+00	1.368773166718259882e+00
1.486868686868686895e+00	1.368773166718259882e+00
1.585858585858586078e+00	1.368773166718259882e+00
1.684848484848485040e+00	1.368773166718259882e+00
1.783838383838384001e+00	1.368773166718259882e+00
1.882828282828282962e+00	1.368773166718259882e+00
1.981818181818181923e+00	1.368773166718259882e+00
2.080808080808081328e+00	1.368773166718259882e+00
2.179797979797980290e+00	1.368773166718259882e+00
2.278787878787879251e+00	1.368773166718259882e+00
2.377777777777778212e+00	1.368773166718259882e+00
2.476767676767677173e+00	1.368773166718259882e+00
2.575757575757576134e+00	1.368773166718259882e+00
2.674747474747475096e+00	1.368773166718259882e+00
2.773737373737374057e+00	1.368773166718259882e+00
2.872727272727273462e+00	1.368773166718259882e+00
2.971717171717172423e+00	1.368773166718259882e+00
3.070707070707071384e+00	1.368773166718259882e+00
3.169696969696970346e+00	1.368773166718259882e+00
3.268686868686869307e+00	1.368773166718259882e+00
3.367676767676768268e+00	1.368773166718259882e+00
3.466666666666667229e+00	1.368773166718259882e+00
3.565656565656566190e+00	1.368773166718259882e+00
3.664646464646465152e+00	1.368773166718259882e+00
3.763636363636364113e+00	1.368773166718259882e+00
3.862626262626263074e+00	1.368773166718259882e+00
3.961616161616162479e+00	1.368773166718259882e+00
4.060606060606061440e+00	1.368773166718259882e+00
4.159595959595960402e+00	1.368773166718259882e+00
4.258585858585859363e+00	1.368773166718259882e+00
4.357575757575758324e+00	1.368773166718259882e+00
4.456565656565657285e+00	1.368773166718259882e+00
4.555555555555556246e+00	1.368773166718259882e+00
4.654545454545455208e+00	1.368773166718259882e+00
4.753535353535354169e+00	1.368773166718259882e+00
4.852525252525253130e+00	1.368773166718259882e+00
4.951515151515152091e+00	1.368773166718259882e+00
5.050505050505051052e+00	1.368773166718259882e+00
5.149494949494950014e+00	1.368773166718259882e+00
5.248484848484848975e+00	1.368773166718259882e+00
5.347474747474747936e+00	1.368773166718259882e+00
5.446464646464646897e+00	1.368773166718259882e+00
5.545454545454546746e+00	1.368773166718259882e+00
5.644444444444445708e+00	1.368773166718259882e+00
5.743434343434344669e+00	1.368773166718259882e+00
5.842424242424243630e+00	1.368773166718259882e+00
5.941414141414142591e+00	1.368773166718259882e+00
6.040404040404041552e+00	1.368773166718259882e+00
6.139393939393940514e+00	1.368773166718259882e+00
6.238383838383839475e+00	1.368773166718259882e+00
6.337373737373738436e+00	1.368773166718259882e+00
6.436363636363637397e+00	1.368773166718259882e+00
6.535353535353536358e+00	1.368773166718259882e+00
6.634343434343435320e+00	1.368773166718259882e+00
6.733333333333334281e+00	1.368773166718259882e+00
6.832323232323233242e+00	1.368773166718259882e+00
6.931313131313132203e+00	1.368773166718259882e+00
7.030303030303031164e+00	1.368773166718259882e+00
7.129292929292930125e+00	1.368773166718259882e+00
7.228282828282829087e+00	1.368773166718259882e+00
7.327272727272728048e+00	1.368773166718259882e+00
7.426262626262627009e+00	1.368773166718259882e+00
7.525252525252525970e+00	1.368773166718259882e+00
7.624242424242425820e+00	1.368773166718259882e+00
7.723232323232324781e+00	1.368773166718259882e+00
7.822222222222223742e+00	1.368773166718259882e+00
7.921212121212122703e+00	1.368773166718259882e+00
8.020202020202020776e+00	1.368773166718259882e+00
8.119191919191919737e+00	1.368773166718259882e+00
8.218181818181818699e+00	1.368773166718259882e+00
8.317171717171717660e+00	1.368773166718259882e+00
8.416161616161616621e+00	1.368773166718259882e+00
8.515151515151515582e+00	1.368773166718259882e+00
8.614141414141414543e+00	1.368773166718259882e+00
8.713131313131313505e+00	1.368773166718259882e+00
8.812121212121212466e+00	1.368773166718259882e+00
8.911111111111111427e+00	1.368773166718259882e+00
9.010101010101010388e+00	1.368773166718259882e+00
9.109090909090909349e+00	1.368773166718259882e+00
9.208080808080808310e+00	1.368773166718259882e+00
9.307070707070707272e+00	1.368773166718259882e+00
9.406060606060606233e+00	1.368773166718259882e+00
9.505050505050505194e+00	1.368773166718259882e+00
9.604040404040404155e+00	1.368773166718259882e+00
9.703030303030303116e+00	1.368773166718259882e+00
9.802020202020202078e+00	1.368773166718259882e+00
9.901010101010101039e+00	1.368773166718259882e+00
1.000000000000000000e+01	1.368773166718259882e+00


==> Diamond_neural_CF-2/fig_data/real_marginal/capacity_bpsk_curve.txt <==
X  Y


1.090909090909091050e+00	9.761772335954986834e-01
1.189898989898990012e+00	9.761772335954986834e-01
1.288888888888888973e+00	9.761772335954986834e-01
1.387878787878787934e+00	9.761772335954986834e-01
1.486868686868686895e+00	9.761772335954986834e-01
1.585858585858586078e+00	9.761772335954986834e-01
1.684848484848485040e+00	9.761772335954986834e-01
1.783838383838384001e+00	9.761772335954986834e-01
1.882828282828282962e+00	9.761772335954986834e-01
1.981818181818181923e+00	9.761772335954986834e-01
2.080808080808081328e+00	9.761772335954986834e-01
2.179797979797980290e+00	9.761772335954986834e-01
2.278787878787879251e+00	9.761772335954986834e-01
2.377777777777778212e+00	9.761772335954986834e-01
2.476767676767677173e+00	9.761772335954986834e-01
2.575757575757576134e+00	9.761772335954986834e-01
2.674747474747475096e+00	9.761772335954986834e-01
2.773737373737374057e+00	9.761772335954986834e-01
2.872727272727273462e+00	9.761772335954986834e-01
2.971717171717172423e+00	9.761772335954986834e-01
3.070707070707071384e+00	9.761772335954986834e-01


==> Diamond_neural_CF-2/fig_data/real_marginal/cutset_curve.txt <==
X  Y

2.000000000000000111e-01	4.000000000000000222e-01
2.989898989898990278e-01	5.979797979797980556e-01
3.979797979797979890e-01	7.959595959595959780e-01
4.969696969696970057e-01	9.939393939393940114e-01
5.959595959595960224e-01	1.191919191919192045e+00
6.949494949494949836e-01	1.389898989898989967e+00
7.939393939393939448e-01	1.436370587506782925e+00
8.929292929292931280e-01	1.436370587506782925e+00
9.919191919191920892e-01	1.436370587506782925e+00
1.090909090909091050e+00	1.436370587506782925e+00
1.189898989898990012e+00	1.436370587506782925e+00
1.288888888888888973e+00	1.436370587506782925e+00
1.387878787878787934e+00	1.436370587506782925e+00
1.486868686868686895e+00	1.436370587506782925e+00
1.585858585858586078e+00	1.436370587506782925e+00
1.684848484848485040e+00	1.436370587506782925e+00
1.783838383838384001e+00	1.436370587506782925e+00
1.882828282828282962e+00	1.436370587506782925e+00
1.981818181818181923e+00	1.436370587506782925e+00
2.080808080808081328e+00	1.436370587506782925e+00
2.179797979797980290e+00	1.436370587506782925e+00
2.278787878787879251e+00	1.436370587506782925e+00
2.377777777777778212e+00	1.436370587506782925e+00
2.476767676767677173e+00	1.436370587506782925e+00
2.575757575757576134e+00	1.436370587506782925e+00
2.674747474747475096e+00	1.436370587506782925e+00
2.773737373737374057e+00	1.436370587506782925e+00
2.872727272727273462e+00	1.436370587506782925e+00
2.971717171717172423e+00	1.436370587506782925e+00
3.070707070707071384e+00	1.436370587506782925e+00
3.169696969696970346e+00	1.436370587506782925e+00
3.268686868686869307e+00	1.436370587506782925e+00
3.367676767676768268e+00	1.436370587506782925e+00
3.466666666666667229e+00	1.436370587506782925e+00
3.565656565656566190e+00	1.436370587506782925e+00
3.664646464646465152e+00	1.436370587506782925e+00
3.763636363636364113e+00	1.436370587506782925e+00
3.862626262626263074e+00	1.436370587506782925e+00
3.961616161616162479e+00	1.436370587506782925e+00
4.060606060606061440e+00	1.436370587506782925e+00
4.159595959595960402e+00	1.436370587506782925e+00
4.258585858585859363e+00	1.436370587506782925e+00
4.357575757575758324e+00	1.436370587506782925e+00
4.456565656565657285e+00	1.436370587506782925e+00
4.555555555555556246e+00	1.436370587506782925e+00
4.654545454545455208e+00	1.436370587506782925e+00
4.753535353535354169e+00	1.436370587506782925e+00
4.852525252525253130e+00	1.436370587506782925e+00
4.951515151515152091e+00	1.436370587506782925e+00
5.050505050505051052e+00	1.436370587506782925e+00
5.149494949494950014e+00	1.436370587506782925e+00
5.248484848484848975e+00	1.436370587506782925e+00
5.347474747474747936e+00	1.436370587506782925e+00
5.446464646464646897e+00	1.436370587506782925e+00
5.545454545454546746e+00	1.436370587506782925e+00
5.644444444444445708e+00	1.436370587506782925e+00
5.743434343434344669e+00	1.436370587506782925e+00
5.842424242424243630e+00	1.436370587506782925e+00
5.941414141414142591e+00	1.436370587506782925e+00
6.040404040404041552e+00	1.436370587506782925e+00

==> Diamond_neural_CF-2/fig_data/real_marginal/new_bound_curve.txt <==
X Y

2.000000000000000111e-01	4.000000000000000222e-01
2.989898989898990278e-01	5.979797979797980556e-01
3.979797979797979890e-01	7.959595959595959780e-01
4.969696969696970057e-01	9.939393939393940114e-01
5.959595959595960224e-01	1.135579264584329007e+00
6.949494949494949836e-01	1.208550313509240137e+00
7.939393939393939448e-01	1.253975517036143295e+00
8.929292929292931280e-01	1.289057663893415917e+00
9.919191919191920892e-01	1.315155721530367749e+00
1.090909090909091050e+00	1.333466898376555410e+00
1.189898989898990012e+00	1.350123420109530237e+00
1.288888888888888973e+00	1.362930344902245405e+00
1.387878787878787934e+00	1.374562467903515550e+00
1.486868686868686895e+00	1.382952525854904025e+00
1.585858585858586078e+00	1.390592815187425169e+00
1.684848484848485040e+00	1.397527916514174073e+00
1.783838383838384001e+00	1.401939996371909913e+00
1.882828282828282962e+00	1.407691369170431805e+00
1.981818181818181923e+00	1.411309471553561901e+00
2.080808080808081328e+00	1.414600571474760482e+00
2.179797979797980290e+00	1.417514517945166919e+00
2.278787878787879251e+00	1.420243911438064943e+00
2.377777777777778212e+00	1.421358003684192628e+00
2.476767676767677173e+00	1.423641176905429795e+00
2.575757575757576134e+00	1.425621290103298966e+00
2.674747474747475096e+00	1.426406168074029868e+00
2.773737373737374057e+00	1.428130157377135445e+00
2.872727272727273462e+00	1.428702702462944174e+00
2.971717171717172423e+00	1.430152479067544391e+00
3.070707070707071384e+00	1.430638836744498654e+00
3.169696969696970346e+00	1.431752380871108565e+00
3.268686868686869307e+00	1.432105146160824960e+00
3.367676767676768268e+00	1.432434201250773587e+00
3.466666666666667229e+00	1.433341615104255951e+00
3.565656565656566190e+00	1.433558331871190639e+00
3.664646464646465152e+00	1.433760550450615900e+00
3.763636363636364113e+00	1.433949254408936502e+00
3.862626262626263074e+00	1.434674951061026382e+00
3.961616161616162479e+00	1.434785531416796101e+00
4.060606060606061440e+00	1.434888742330451938e+00
4.159595959595960402e+00	1.434985078884544629e+00
4.258585858585859363e+00	1.435075002190060900e+00
4.357575757575758324e+00	1.435158941846230496e+00
4.456565656565657285e+00	1.435621668639057713e+00
4.555555555555556246e+00	1.435695558334066924e+00
4.654545454545455208e+00	1.435764536340104147e+00
4.753535353535354169e+00	1.435811051367925195e+00
4.852525252525253130e+00	1.435841092809642117e+00
4.951515151515152091e+00	1.435869139254180027e+00
5.050505050505051052e+00	1.435895323495510301e+00
5.149494949494950014e+00	1.435919769432610460e+00
5.248484848484848975e+00	1.435942592675401919e+00
5.347474747474747936e+00	1.435963901107570662e+00
5.446464646464646897e+00	1.436178638249340889e+00
5.545454545454546746e+00	1.436197401483526148e+00
5.644444444444445708e+00	1.436214919701306325e+00
5.743434343434344669e+00	1.436231275593575107e+00
5.842424242424243630e+00	1.436246546345143926e+00
5.941414141414142591e+00	1.436260804003872238e+00
6.040404040404041552e+00	1.436274115824598629e+00


==> Diamond_neural_CF-2/fig_data/real_marginal/shlomo_curve.txt <==
X  Y
2.000000000000000111e-01	2.850080648322487753e-01
2.989898989898990278e-01	4.111492134841249202e-01
3.979797979797979890e-01	5.269103115401209125e-01
4.969696969696970057e-01	6.322520247098527557e-01
5.959595959595960224e-01	7.273835249422484495e-01
6.949494949494949836e-01	8.127218459342664403e-01
7.939393939393939448e-01	8.888395352511578862e-01
8.929292929292931280e-01	9.564105085977874232e-01
9.919191919191920892e-01	1.016161291460198735e+00
1.090909090909091050e+00	1.068831486998778946e+00
1.189898989898990012e+00	1.115144503076010762e+00
1.288888888888888973e+00	1.155787758595504533e+00
1.387878787878787934e+00	1.191400712144517371e+00
1.486868686868686895e+00	1.222568839095705018e+00
1.585858585858586078e+00	1.249821837877686193e+00
1.684848484848485040e+00	1.273634656858351866e+00
1.783838383838384001e+00	1.294430270679912232e+00
1.882828282828282962e+00	1.312583435458946735e+00
1.981818181818181923e+00	1.328424893722156108e+00
2.080808080808081328e+00	1.342245681644915978e+00
2.179797979797980290e+00	1.354301321689140192e+00
2.278787878787879251e+00	1.364815774157304151e+00
2.377777777777778212e+00	1.373985081851539780e+00
2.476767676767677173e+00	1.381980681467318339e+00
2.575757575757576134e+00	1.388952380073384951e+00
2.674747474747475096e+00	1.395031009791264154e+00
2.773737373737374057e+00	1.400330781956449444e+00
2.872727272727273462e+00	1.404951365947616049e+00
2.971717171717172423e+00	1.408979719089689109e+00
3.070707070707071384e+00	1.412491693625826716e+00
3.169696969696970346e+00	1.415553445405183242e+00
3.268686868686869307e+00	1.418222667095139444e+00
3.367676767676768268e+00	1.420549666681534040e+00
3.466666666666667229e+00	1.422578309942502450e+00
3.565656565656566190e+00	1.424346843573668586e+00
3.664646464646465152e+00	1.425888613761518986e+00
3.763636363636364113e+00	1.427232693275314768e+00
3.862626262626263074e+00	1.428404428585264396e+00
3.961616161616162479e+00	1.429425917114210742e+00
4.060606060606061440e+00	1.430316423483863009e+00
4.159595959595960402e+00	1.431092742513396354e+00
4.258585858585859363e+00	1.431769515755336508e+00
4.357575757575758324e+00	1.432359507498135009e+00
4.456565656565657285e+00	1.432873845414124769e+00
4.555555555555556246e+00	1.433322230373855311e+00
4.654545454545455208e+00	1.433713119372300726e+00
4.753535353535354169e+00	1.434053885009302975e+00
4.852525252525253130e+00	1.434350954527052080e+00
4.951515151515152091e+00	1.434609931023585139e+00
5.050505050505051052e+00	1.434835699126265185e+00
5.149494949494950014e+00	1.435032517116878736e+00
5.248484848484848975e+00	1.435204097244946020e+00
5.347474747474747936e+00	1.435353675743404667e+00
5.446464646464646897e+00	1.435484073866816646e+00
5.545454545454546746e+00	1.435597751103075304e+00
5.644444444444445708e+00	1.435696851562062282e+00
5.743434343434344669e+00	1.435783244416084292e+00
5.842424242424243630e+00	1.435858559154767233e+00
5.941414141414142591e+00	1.435924216319307556e+00
6.040404040404041552e+00	1.435981454295735427e+00


==> conference_paper/raw_data/marginal_plots/c0.txt <==
2.000000000000000111e-01
2.989898989898990278e-01
3.979797979797979890e-01
4.969696969696970057e-01
5.959595959595960224e-01
6.949494949494949836e-01
7.939393939393939448e-01
8.929292929292931280e-01
9.919191919191920892e-01
1.090909090909091050e+00
1.189898989898990012e+00
1.288888888888888973e+00
1.387878787878787934e+00
1.486868686868686895e+00
1.585858585858586078e+00
1.684848484848485040e+00
1.783838383838384001e+00
1.882828282828282962e+00
1.981818181818181923e+00
2.080808080808081328e+00
2.179797979797980290e+00
2.278787878787879251e+00
2.377777777777778212e+00
2.476767676767677173e+00
2.575757575757576134e+00
2.674747474747475096e+00
2.773737373737374057e+00
2.872727272727273462e+00
2.971717171717172423e+00
3.070707070707071384e+00
3.169696969696970346e+00
3.268686868686869307e+00
3.367676767676768268e+00
3.466666666666667229e+00
3.565656565656566190e+00
3.664646464646465152e+00
3.763636363636364113e+00
3.862626262626263074e+00
3.961616161616162479e+00
4.060606060606061440e+00
4.159595959595960402e+00
4.258585858585859363e+00
4.357575757575758324e+00
4.456565656565657285e+00
4.555555555555556246e+00
4.654545454545455208e+00
4.753535353535354169e+00
4.852525252525253130e+00
4.951515151515152091e+00
5.050505050505051052e+00
5.149494949494950014e+00
5.248484848484848975e+00
5.347474747474747936e+00
5.446464646464646897e+00
5.545454545454546746e+00
5.644444444444445708e+00
5.743434343434344669e+00
5.842424242424243630e+00
5.941414141414142591e+00
6.040404040404041552e+00
6.139393939393940514e+00
6.238383838383839475e+00
6.337373737373738436e+00
6.436363636363637397e+00
6.535353535353536358e+00
6.634343434343435320e+00
6.733333333333334281e+00
6.832323232323233242e+00
6.931313131313132203e+00
7.030303030303031164e+00
7.129292929292930125e+00
7.228282828282829087e+00
7.327272727272728048e+00
7.426262626262627009e+00
7.525252525252525970e+00
7.624242424242425820e+00
7.723232323232324781e+00
7.822222222222223742e+00
7.921212121212122703e+00
8.020202020202020776e+00
8.119191919191919737e+00
8.218181818181818699e+00
8.317171717171717660e+00
8.416161616161616621e+00
8.515151515151515582e+00
8.614141414141414543e+00
8.713131313131313505e+00
8.812121212121212466e+00
8.911111111111111427e+00
9.010101010101010388e+00
9.109090909090909349e+00
9.208080808080808310e+00
9.307070707070707272e+00
9.406060606060606233e+00
9.505050505050505194e+00
9.604040404040404155e+00
9.703030303030303116e+00
9.802020202020202078e+00
9.901010101010101039e+00
1.000000000000000000e+01


==> conference_paper/raw_data/marginal_plots/c_cf_16qam_hull.txt <==
2.655298699999999901e+00
2.652125799999999867e+00
2.645933199999999985e+00
2.641115200000000218e+00
2.618034000000000194e+00
2.591772600000000093e+00
2.570596220000000098e+00
2.540613650000000057e+00
2.447819949999999967e+00
2.357897279999999984e+00
2.213165759999999871e+00
2.079715730000000207e+00
1.667421100000000100e+00
1.709746360000000021e+00
1.473016740000000047e+00
1.338961599999999974e+00
8.993961799999999895e-01


==> conference_paper/raw_data/marginal_plots/c_cf_4pam.txt <==
8.486756086000000199e-01
1.005728006000000008e+00
1.245855331000000010e+00
1.299841642000000075e+00
1.312718510999999921e+00
1.320377300000000087e+00
1.329021900000000089e+00


==> conference_paper/raw_data/marginal_plots/c_cf_4qam.txt <==
1.285872340000000058e+00
1.677217721999999966e+00
1.824239492000000018e+00
1.836513280999999997e+00
1.861196518000000077e+00
1.916422963000000035e+00
1.925769567999999987e+00
1.929000139000000003e+00
1.933394312999999975e+00


==> conference_paper/raw_data/marginal_plots/c_cf_8pam.txt <==
8.417336940999999850e-01
1.192771076999999957e+00
1.239586591999999987e+00
1.339802622799999954e+00
1.347356999999999916e+00
1.348469899999999999e+00
1.350360299999999958e+00


==> conference_paper/raw_data/marginal_plots/c_cf_bpsk.txt <==
9.119114875999999592e-01
9.561691284000000124e-01
9.722616672999999654e-01
9.729208350000000394e-01
9.729892611999999552e-01


==> conference_paper/raw_data/marginal_plots/capacity_16qam.txt <==
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00
2.686245754716737100e+00


==> conference_paper/raw_data/marginal_plots/capacity_4pam.txt <==
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00
1.343122877358368772e+00


==> conference_paper/raw_data/marginal_plots/capacity_4qam.txt <==
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00
1.952354467190997589e+00


==> conference_paper/raw_data/marginal_plots/capacity_8pam.txt <==
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00
1.368773166718259882e+00


==> conference_paper/raw_data/marginal_plots/capacity_bpsk.txt <==
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01
9.761772335954986834e-01


==> conference_paper/raw_data/marginal_plots/r_cf_16qam_hull.txt <==
9.276893949999999833e+00
7.484548249999999570e+00
7.107171899999999987e+00
6.887169600000000003e+00
6.298030100000000076e+00
5.806024500000000366e+00
5.536124000000000045e+00
5.092991999999999742e+00
4.341157499999999558e+00
3.875648500000000052e+00
3.315681500000000170e+00
3.050408000000000008e+00
2.011606500000000075e+00
2.156969999999999832e+00
1.625374499999999944e+00
1.461273999999999962e+00
1.029264500000000027e+00


==> conference_paper/raw_data/marginal_plots/r_cf_4pam.txt <==
1.001441999999999943e+00
1.427581999999999907e+00
2.303381499999999971e+00
2.979220999999999897e+00
3.217321500000000167e+00
3.435994050000000133e+00
3.686557749999999967e+00


==> conference_paper/raw_data/marginal_plots/r_cf_4qam.txt <==
1.270049500000000053e+00
1.843479499999999938e+00
2.013427000000000078e+00
2.112317000000000000e+00
2.280090500000000020e+00
2.939055999999999891e+00
3.266399499999999900e+00
3.412846000000000046e+00
3.595213999999999910e+00


==> conference_paper/raw_data/marginal_plots/r_cf_8pam.txt <==
1.017152000000000056e+00
2.029020500000000116e+00
2.399948999999999888e+00
3.520751000000000186e+00
3.642378299999999847e+00
4.081794999999999618e+00
4.984697500000000225e+00


==> conference_paper/raw_data/marginal_plots/r_cf_bpsk.txt <==
1.002508500000000025e+00
1.440707500000000030e+00
2.132547000000000192e+00
2.354598000000000191e+00
2.438583500000000015e+00


==> conference_paper/raw_data/marginal_plots/r_cutset_5.txt <==
4.000000000000000222e-01
5.979797979797980556e-01
7.959595959595959780e-01
9.939393939393940114e-01
1.191919191919192045e+00
1.389898989898989967e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00


==> conference_paper/raw_data/marginal_plots/r_new_bound_5.txt <==
4.000000000000000222e-01
5.979797979797980556e-01
7.959595959595959780e-01
9.939393939393940114e-01
1.135579264584329007e+00
1.208550313509240137e+00
1.253975517036143295e+00
1.289057663893415917e+00
1.315155721530367749e+00
1.333466898376555410e+00
1.350123420109530237e+00
1.362930344902245405e+00
1.374562467903515550e+00
1.382952525854904025e+00
1.390592815187425169e+00
1.397527916514174073e+00
1.401939996371909913e+00
1.407691369170431805e+00
1.411309471553561901e+00
1.414600571474760482e+00
1.417514517945166919e+00
1.420243911438064943e+00
1.421358003684192628e+00
1.423641176905429795e+00
1.425621290103298966e+00
1.426406168074029868e+00
1.428130157377135445e+00
1.428702702462944174e+00
1.430152479067544391e+00
1.430638836744498654e+00
1.431752380871108565e+00
1.432105146160824960e+00
1.432434201250773587e+00
1.433341615104255951e+00
1.433558331871190639e+00
1.433760550450615900e+00
1.433949254408936502e+00
1.434674951061026382e+00
1.434785531416796101e+00
1.434888742330451938e+00
1.434985078884544629e+00
1.435075002190060900e+00
1.435158941846230496e+00
1.435621668639057713e+00
1.435695558334066924e+00
1.435764536340104147e+00
1.435811051367925195e+00
1.435841092809642117e+00
1.435869139254180027e+00
1.435895323495510301e+00
1.435919769432610460e+00
1.435942592675401919e+00
1.435963901107570662e+00
1.436178638249340889e+00
1.436197401483526148e+00
1.436214919701306325e+00
1.436231275593575107e+00
1.436246546345143926e+00
1.436260804003872238e+00
1.436274115824598629e+00
1.436286544589676417e+00
1.436298148907770189e+00
1.436308983492444291e+00
1.436319099421952350e+00
1.436328544381535677e+00
1.436337362889434699e+00
1.436345596507737632e+00
1.436353284039096678e+00
1.436360461710282532e+00
1.436367163343465592e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00
1.436370587506782925e+00


==> conference_paper/raw_data/marginal_plots/r_shlomo_5.txt <==
2.850080648322487753e-01
4.111492134841249202e-01
5.269103115401209125e-01
6.322520247098527557e-01
7.273835249422484495e-01
8.127218459342664403e-01
8.888395352511578862e-01
9.564105085977874232e-01
1.016161291460198735e+00
1.068831486998778946e+00
1.115144503076010762e+00
1.155787758595504533e+00
1.191400712144517371e+00
1.222568839095705018e+00
1.249821837877686193e+00
1.273634656858351866e+00
1.294430270679912232e+00
1.312583435458946735e+00
1.328424893722156108e+00
1.342245681644915978e+00
1.354301321689140192e+00
1.364815774157304151e+00
1.373985081851539780e+00
1.381980681467318339e+00
1.388952380073384951e+00
1.395031009791264154e+00
1.400330781956449444e+00
1.404951365947616049e+00
1.408979719089689109e+00
1.412491693625826716e+00
1.415553445405183242e+00
1.418222667095139444e+00
1.420549666681534040e+00
1.422578309942502450e+00
1.424346843573668586e+00
1.425888613761518986e+00
1.427232693275314768e+00
1.428404428585264396e+00
1.429425917114210742e+00
1.430316423483863009e+00
1.431092742513396354e+00
1.431769515755336508e+00
1.432359507498135009e+00
1.432873845414124769e+00
1.433322230373855311e+00
1.433713119372300726e+00
1.434053885009302975e+00
1.434350954527052080e+00
1.434609931023585139e+00
1.434835699126265185e+00
1.435032517116878736e+00
1.435204097244946020e+00
1.435353675743404667e+00
1.435484073866816646e+00
1.435597751103075304e+00
1.435696851562062282e+00
1.435783244416084292e+00
1.435858559154767233e+00
1.435924216319307556e+00
1.435981454295735427e+00
1.436031352672524353e+00
1.436074852603087093e+00
1.436112774557211313e+00
1.436145833796249160e+00
1.436174653863933948e+00
1.436199778347281297e+00
1.436221681129398409e+00
1.436240775327579211e+00
1.436257421085277874e+00
1.436271932364916903e+00
1.436284582869660209e+00
1.436295611205838485e+00
1.436305225383399886e+00
1.436313606739270776e+00
1.436320913357625129e+00
1.436327283051573644e+00
1.436332835962513821e+00
1.436337676826166421e+00
1.436341896948035712e+00
1.436345575925563445e+00
1.436348783149447028e+00
1.436351579112445265e+00
1.436354016550357660e+00
1.436356141436695655e+00
1.436357993849807890e+00
1.436359608728814408e+00
1.436361016532607726e+00
1.436362243814349737e+00
1.436363313722302193e+00
1.436364246436435899e+00
1.436365059549053136e+00
1.436365768396602682e+00
1.436366386348947977e+00
1.436366925061539845e+00
1.436367394695257094e+00
1.436367804108052315e+00
1.436368161022027801e+00
1.436368472169083699e+00
1.436368743417891780e+00
1.436368979884586228e+00


==> conference_paper/raw_data/multistep_vs_marginal_plots/c_cf_4pam_lower_bound.txt <==
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00
1.869229999999999947e+00


==> conference_paper/raw_data/multistep_vs_marginal_plots/c_cf_4pam_marginal.txt <==
1.897864999999999913e+00
1.921544900000000000e+00
1.943623399999999890e+00
1.951293100000000003e+00
1.964512000000000036e+00
1.973357000000000028e+00
1.977356099999999950e+00
1.978450999999999960e+00


==> conference_paper/raw_data/multistep_vs_marginal_plots/c_cf_4pam_multistep.txt <==
1.924506700000000015e+00
1.924825400000000020e+00
1.929999999999999938e+00
1.939428900000000011e+00
1.954721099999999989e+00
1.957894999999999941e+00
1.969999999999999973e+00
1.975000000000000089e+00
1.976209000000000104e+00
1.977277600000000080e+00


==> conference_paper/raw_data/multistep_vs_marginal_plots/c_cf_4pam_relay.txt <==
1.958985600000000105e+00
1.967276299999999978e+00
1.968183299999999969e+00
1.970023700000000044e+00
1.978632869999999988e+00
1.979296200000000061e+00


==> conference_paper/raw_data/multistep_vs_marginal_plots/c_cf_4pam_upper_bound.txt <==
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00
1.985540000000000083e+00


==> conference_paper/raw_data/multistep_vs_marginal_plots/r_4pam.txt <==
0.000000000000000000e+00
7.346938775510204744e-02
1.469387755102040949e-01
2.204081632653061562e-01
2.938775510204081898e-01
3.673469387755102233e-01
4.408163265306123124e-01
5.142857142857143460e-01
5.877551020408163795e-01
6.612244897959184131e-01
7.346938775510204467e-01
8.081632653061224802e-01
8.816326530612246248e-01
9.551020408163266584e-01
1.028571428571428692e+00
1.102040816326530726e+00
1.175510204081632759e+00
1.248979591836734793e+00
1.322448979591836826e+00
1.395918367346938860e+00
1.469387755102040893e+00
1.542857142857142927e+00
1.616326530612244960e+00
1.689795918367346994e+00
1.763265306122449250e+00
1.836734693877551283e+00
1.910204081632653317e+00
1.983673469387755350e+00
2.057142857142857384e+00
2.130612244897959418e+00
2.204081632653061451e+00
2.277551020408163485e+00
2.351020408163265518e+00
2.424489795918367552e+00
2.497959183673469585e+00
2.571428571428571619e+00
2.644897959183673652e+00
2.718367346938775686e+00
2.791836734693877720e+00
2.865306122448979753e+00
2.938775510204081787e+00
3.012244897959183820e+00
3.085714285714285854e+00
3.159183673469387887e+00
3.232653061224489921e+00
3.306122448979591955e+00
3.379591836734693988e+00
3.453061224489796022e+00
3.526530612244898499e+00
3.600000000000000089e+00


==> conference_paper/raw_data/multistep_vs_marginal_plots/r_cf_4pam_marginal.txt <==
1.544999999999999929e+00
1.826550050000000036e+00
2.187192050000000165e+00
2.303265950000000117e+00
2.449609999999999843e+00
2.671870000000000189e+00
3.033399999999999874e+00
3.573399999999999910e+00


==> conference_paper/raw_data/multistep_vs_marginal_plots/r_cf_4pam_multistep.txt <==
2.000315699999999808e+00
2.023523799999999984e+00
2.299999999999999822e+00
2.379999999999999893e+00
2.609999999999999876e+00
2.682481000000000115e+00
2.952221600000000112e+00
3.065830000000000055e+00
3.226930900000000157e+00
3.411285599999999807e+00


==> conference_paper/raw_data/multistep_vs_marginal_plots/r_cf_4pam_relay.txt <==
9.998943000000000136e-01
1.493964999999999987e+00
1.506543399999999977e+00
1.687357400000000007e+00
1.933845599999999942e+00
2.059075800000000012e+00


==> conference_paper/raw_data/multistep_vs_marginal_plots/ser_cf_4pam_marginal.txt <==
3.427299999999999791e-02
2.066421499999999967e-02
1.607704199999999972e-02
1.153000000000000032e-02
8.571600000000000399e-03
7.169700000000000205e-03
5.300000000000000024e-03
5.081176800000000021e-03


==> conference_paper/raw_data/multistep_vs_marginal_plots/ser_cf_4pam_multistep.txt <==
3.346633999999999720e-02
3.261756999999999851e-02
2.242851300000000062e-02
2.036285399999999968e-02
1.573944000000000037e-02
1.380348200000000060e-02
7.444381699999999720e-03
6.805420000000000393e-03
6.000000000000000125e-03
5.979538000000000388e-03


==> conference_paper/raw_data/multistep_vs_marginal_plots/ser_cf_4pam_relay.txt <==
9.930611000000000646e-03
7.966041999999999568e-03
7.669449000000000058e-03
7.302284200000000100e-03
5.061149600000000234e-03
4.952430699999999658e-03


==> conference_paper/raw_data/multistep_vs_marginal_plots/ser_norelay.txt <==
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02
3.412519792226882676e-02


==> conference_paper/raw_data/multistep_vs_marginal_plots/ser_perfect_relay.txt <==
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03
3.582436171399210403e-03


==> fig_data/complex_marginal/16qam_curve.txt <==
X  Y

9.276893949999999833e+00	2.655298699999999901e+00
7.484548249999999570e+00	2.652125799999999867e+00
7.107171899999999987e+00	2.645933199999999985e+00
6.887169600000000003e+00	2.641115200000000218e+00
6.298030100000000076e+00	2.618034000000000194e+00
5.806024500000000366e+00	2.591772600000000093e+00
5.536124000000000045e+00	2.570596220000000098e+00
5.092991999999999742e+00	2.540613650000000057e+00
4.341157499999999558e+00	2.447819949999999967e+00
3.875648500000000052e+00	2.357897279999999984e+00
3.315681500000000170e+00	2.213165759999999871e+00
3.050408000000000008e+00	2.079715730000000207e+00
2.011606500000000075e+00	1.667421100000000100e+00
2.156969999999999832e+00	1.709746360000000021e+00
1.625374499999999944e+00	1.473016740000000047e+00
1.461273999999999962e+00	1.338961599999999974e+00
1.029264500000000027e+00	8.993961799999999895e-01


==> fig_data/complex_marginal/4qam_curve.txt <==
X  Y

1.270049500000000053e+00	1.285872340000000058e+00
1.843479499999999938e+00	1.677217721999999966e+00
2.013427000000000078e+00	1.824239492000000018e+00
2.112317000000000000e+00	1.836513280999999997e+00
2.280090500000000020e+00	1.861196518000000077e+00
2.939055999999999891e+00	1.916422963000000035e+00
3.266399499999999900e+00	1.925769567999999987e+00
3.412846000000000046e+00	1.929000139000000003e+00
3.595213999999999910e+00	1.933394312999999975e+00


==> fig_data/complex_marginal/capacity_16qam_curve.txt <==
X  Y

2.000000000000000111e-01	2.686245754716737100e+00
2.989898989898990278e-01	2.686245754716737100e+00
3.979797979797979890e-01	2.686245754716737100e+00
4.969696969696970057e-01	2.686245754716737100e+00
5.959595959595960224e-01	2.686245754716737100e+00
6.949494949494949836e-01	2.686245754716737100e+00
7.939393939393939448e-01	2.686245754716737100e+00
8.929292929292931280e-01	2.686245754716737100e+00
9.919191919191920892e-01	2.686245754716737100e+00
1.090909090909091050e+00	2.686245754716737100e+00
1.189898989898990012e+00	2.686245754716737100e+00
1.288888888888888973e+00	2.686245754716737100e+00
1.387878787878787934e+00	2.686245754716737100e+00
1.486868686868686895e+00	2.686245754716737100e+00
1.585858585858586078e+00	2.686245754716737100e+00
1.684848484848485040e+00	2.686245754716737100e+00
1.783838383838384001e+00	2.686245754716737100e+00
1.882828282828282962e+00	2.686245754716737100e+00
1.981818181818181923e+00	2.686245754716737100e+00
2.080808080808081328e+00	2.686245754716737100e+00
2.179797979797980290e+00	2.686245754716737100e+00
2.278787878787879251e+00	2.686245754716737100e+00
2.377777777777778212e+00	2.686245754716737100e+00
2.476767676767677173e+00	2.686245754716737100e+00
2.575757575757576134e+00	2.686245754716737100e+00
2.674747474747475096e+00	2.686245754716737100e+00
2.773737373737374057e+00	2.686245754716737100e+00
2.872727272727273462e+00	2.686245754716737100e+00
2.971717171717172423e+00	2.686245754716737100e+00
3.070707070707071384e+00	2.686245754716737100e+00
3.169696969696970346e+00	2.686245754716737100e+00
3.268686868686869307e+00	2.686245754716737100e+00
3.367676767676768268e+00	2.686245754716737100e+00
3.466666666666667229e+00	2.686245754716737100e+00
3.565656565656566190e+00	2.686245754716737100e+00
3.664646464646465152e+00	2.686245754716737100e+00
3.763636363636364113e+00	2.686245754716737100e+00
3.862626262626263074e+00	2.686245754716737100e+00
3.961616161616162479e+00	2.686245754716737100e+00
4.060606060606061440e+00	2.686245754716737100e+00
4.159595959595960402e+00	2.686245754716737100e+00
4.258585858585859363e+00	2.686245754716737100e+00
4.357575757575758324e+00	2.686245754716737100e+00
4.456565656565657285e+00	2.686245754716737100e+00
4.555555555555556246e+00	2.686245754716737100e+00
4.654545454545455208e+00	2.686245754716737100e+00
4.753535353535354169e+00	2.686245754716737100e+00
4.852525252525253130e+00	2.686245754716737100e+00
4.951515151515152091e+00	2.686245754716737100e+00
5.050505050505051052e+00	2.686245754716737100e+00
5.149494949494950014e+00	2.686245754716737100e+00
5.248484848484848975e+00	2.686245754716737100e+00
5.347474747474747936e+00	2.686245754716737100e+00
5.446464646464646897e+00	2.686245754716737100e+00
5.545454545454546746e+00	2.686245754716737100e+00
5.644444444444445708e+00	2.686245754716737100e+00
5.743434343434344669e+00	2.686245754716737100e+00
5.842424242424243630e+00	2.686245754716737100e+00
5.941414141414142591e+00	2.686245754716737100e+00
6.040404040404041552e+00	2.686245754716737100e+00
6.139393939393940514e+00	2.686245754716737100e+00
6.238383838383839475e+00	2.686245754716737100e+00
6.337373737373738436e+00	2.686245754716737100e+00
6.436363636363637397e+00	2.686245754716737100e+00
6.535353535353536358e+00	2.686245754716737100e+00
6.634343434343435320e+00	2.686245754716737100e+00
6.733333333333334281e+00	2.686245754716737100e+00
6.832323232323233242e+00	2.686245754716737100e+00
6.931313131313132203e+00	2.686245754716737100e+00
7.030303030303031164e+00	2.686245754716737100e+00
7.129292929292930125e+00	2.686245754716737100e+00
7.228282828282829087e+00	2.686245754716737100e+00
7.327272727272728048e+00	2.686245754716737100e+00
7.426262626262627009e+00	2.686245754716737100e+00
7.525252525252525970e+00	2.686245754716737100e+00
7.624242424242425820e+00	2.686245754716737100e+00
7.723232323232324781e+00	2.686245754716737100e+00
7.822222222222223742e+00	2.686245754716737100e+00
7.921212121212122703e+00	2.686245754716737100e+00
8.020202020202020776e+00	2.686245754716737100e+00
8.119191919191919737e+00	2.686245754716737100e+00
8.218181818181818699e+00	2.686245754716737100e+00
8.317171717171717660e+00	2.686245754716737100e+00
8.416161616161616621e+00	2.686245754716737100e+00
8.515151515151515582e+00	2.686245754716737100e+00
8.614141414141414543e+00	2.686245754716737100e+00
8.713131313131313505e+00	2.686245754716737100e+00
8.812121212121212466e+00	2.686245754716737100e+00
8.911111111111111427e+00	2.686245754716737100e+00
9.010101010101010388e+00	2.686245754716737100e+00
9.109090909090909349e+00	2.686245754716737100e+00
9.208080808080808310e+00	2.686245754716737100e+00
9.307070707070707272e+00	2.686245754716737100e+00
9.406060606060606233e+00	2.686245754716737100e+00
9.505050505050505194e+00	2.686245754716737100e+00
9.604040404040404155e+00	2.686245754716737100e+00
9.703030303030303116e+00	2.686245754716737100e+00
9.802020202020202078e+00	2.686245754716737100e+00
9.901010101010101039e+00	2.686245754716737100e+00
1.000000000000000000e+01	2.686245754716737100e+00


==> fig_data/complex_marginal/capacity_4qam_curve.txt <==
X  Y

2.000000000000000111e-01	1.952354467190997589e+00
2.989898989898990278e-01	1.952354467190997589e+00
3.979797979797979890e-01	1.952354467190997589e+00
4.969696969696970057e-01	1.952354467190997589e+00
5.959595959595960224e-01	1.952354467190997589e+00
6.949494949494949836e-01	1.952354467190997589e+00
7.939393939393939448e-01	1.952354467190997589e+00
8.929292929292931280e-01	1.952354467190997589e+00
9.919191919191920892e-01	1.952354467190997589e+00
1.090909090909091050e+00	1.952354467190997589e+00
1.189898989898990012e+00	1.952354467190997589e+00
1.288888888888888973e+00	1.952354467190997589e+00
1.387878787878787934e+00	1.952354467190997589e+00
1.486868686868686895e+00	1.952354467190997589e+00
1.585858585858586078e+00	1.952354467190997589e+00
1.684848484848485040e+00	1.952354467190997589e+00
1.783838383838384001e+00	1.952354467190997589e+00
1.882828282828282962e+00	1.952354467190997589e+00
1.981818181818181923e+00	1.952354467190997589e+00
2.080808080808081328e+00	1.952354467190997589e+00
2.179797979797980290e+00	1.952354467190997589e+00
2.278787878787879251e+00	1.952354467190997589e+00
2.377777777777778212e+00	1.952354467190997589e+00
2.476767676767677173e+00	1.952354467190997589e+00
2.575757575757576134e+00	1.952354467190997589e+00
2.674747474747475096e+00	1.952354467190997589e+00
2.773737373737374057e+00	1.952354467190997589e+00
2.872727272727273462e+00	1.952354467190997589e+00
2.971717171717172423e+00	1.952354467190997589e+00
3.070707070707071384e+00	1.952354467190997589e+00
3.169696969696970346e+00	1.952354467190997589e+00
3.268686868686869307e+00	1.952354467190997589e+00
3.367676767676768268e+00	1.952354467190997589e+00
3.466666666666667229e+00	1.952354467190997589e+00
3.565656565656566190e+00	1.952354467190997589e+00
3.664646464646465152e+00	1.952354467190997589e+00
3.763636363636364113e+00	1.952354467190997589e+00
3.862626262626263074e+00	1.952354467190997589e+00
3.961616161616162479e+00	1.952354467190997589e+00
4.060606060606061440e+00	1.952354467190997589e+00
4.159595959595960402e+00	1.952354467190997589e+00
4.258585858585859363e+00	1.952354467190997589e+00
4.357575757575758324e+00	1.952354467190997589e+00
4.456565656565657285e+00	1.952354467190997589e+00
4.555555555555556246e+00	1.952354467190997589e+00
4.654545454545455208e+00	1.952354467190997589e+00
4.753535353535354169e+00	1.952354467190997589e+00
4.852525252525253130e+00	1.952354467190997589e+00
4.951515151515152091e+00	1.952354467190997589e+00
5.050505050505051052e+00	1.952354467190997589e+00
5.149494949494950014e+00	1.952354467190997589e+00
5.248484848484848975e+00	1.952354467190997589e+00
5.347474747474747936e+00	1.952354467190997589e+00
5.446464646464646897e+00	1.952354467190997589e+00
5.545454545454546746e+00	1.952354467190997589e+00
5.644444444444445708e+00	1.952354467190997589e+00
5.743434343434344669e+00	1.952354467190997589e+00
5.842424242424243630e+00	1.952354467190997589e+00
5.941414141414142591e+00	1.952354467190997589e+00
6.040404040404041552e+00	1.952354467190997589e+00
6.139393939393940514e+00	1.952354467190997589e+00
6.238383838383839475e+00	1.952354467190997589e+00
6.337373737373738436e+00	1.952354467190997589e+00
6.436363636363637397e+00	1.952354467190997589e+00
6.535353535353536358e+00	1.952354467190997589e+00
6.634343434343435320e+00	1.952354467190997589e+00
6.733333333333334281e+00	1.952354467190997589e+00
6.832323232323233242e+00	1.952354467190997589e+00
6.931313131313132203e+00	1.952354467190997589e+00
7.030303030303031164e+00	1.952354467190997589e+00
7.129292929292930125e+00	1.952354467190997589e+00
7.228282828282829087e+00	1.952354467190997589e+00
7.327272727272728048e+00	1.952354467190997589e+00
7.426262626262627009e+00	1.952354467190997589e+00
7.525252525252525970e+00	1.952354467190997589e+00
7.624242424242425820e+00	1.952354467190997589e+00
7.723232323232324781e+00	1.952354467190997589e+00
7.822222222222223742e+00	1.952354467190997589e+00
7.921212121212122703e+00	1.952354467190997589e+00
8.020202020202020776e+00	1.952354467190997589e+00
8.119191919191919737e+00	1.952354467190997589e+00
8.218181818181818699e+00	1.952354467190997589e+00
8.317171717171717660e+00	1.952354467190997589e+00
8.416161616161616621e+00	1.952354467190997589e+00
8.515151515151515582e+00	1.952354467190997589e+00
8.614141414141414543e+00	1.952354467190997589e+00
8.713131313131313505e+00	1.952354467190997589e+00
8.812121212121212466e+00	1.952354467190997589e+00
8.911111111111111427e+00	1.952354467190997589e+00
9.010101010101010388e+00	1.952354467190997589e+00
9.109090909090909349e+00	1.952354467190997589e+00
9.208080808080808310e+00	1.952354467190997589e+00
9.307070707070707272e+00	1.952354467190997589e+00
9.406060606060606233e+00	1.952354467190997589e+00
9.505050505050505194e+00	1.952354467190997589e+00
9.604040404040404155e+00	1.952354467190997589e+00
9.703030303030303116e+00	1.952354467190997589e+00
9.802020202020202078e+00	1.952354467190997589e+00
9.901010101010101039e+00	1.952354467190997589e+00
1.000000000000000000e+01	1.952354467190997589e+00


==> fig_data/complex_marginal/complex_cutset_curve.txt <==
X  Y

2.000000000000000111e-01	8.000000000000000444e-01
2.989898989898990278e-01	1.195959595959596111e+00
3.979797979797979890e-01	1.591919191919191956e+00
4.969696969696970057e-01	1.987878787878788023e+00
5.959595959595960224e-01	2.383838383838384090e+00
6.949494949494949836e-01	2.779797979797979934e+00
7.939393939393939448e-01	2.872741175013565851e+00
8.929292929292931280e-01	2.872741175013565851e+00
9.919191919191920892e-01	2.872741175013565851e+00
1.090909090909091050e+00	2.872741175013565851e+00
1.189898989898990012e+00	2.872741175013565851e+00
1.288888888888888973e+00	2.872741175013565851e+00
1.387878787878787934e+00	2.872741175013565851e+00
1.486868686868686895e+00	2.872741175013565851e+00
1.585858585858586078e+00	2.872741175013565851e+00
1.684848484848485040e+00	2.872741175013565851e+00
1.783838383838384001e+00	2.872741175013565851e+00
1.882828282828282962e+00	2.872741175013565851e+00
1.981818181818181923e+00	2.872741175013565851e+00
2.080808080808081328e+00	2.872741175013565851e+00
2.179797979797980290e+00	2.872741175013565851e+00
2.278787878787879251e+00	2.872741175013565851e+00
2.377777777777778212e+00	2.872741175013565851e+00
2.476767676767677173e+00	2.872741175013565851e+00
2.575757575757576134e+00	2.872741175013565851e+00
2.674747474747475096e+00	2.872741175013565851e+00
2.773737373737374057e+00	2.872741175013565851e+00
2.872727272727273462e+00	2.872741175013565851e+00
2.971717171717172423e+00	2.872741175013565851e+00
3.070707070707071384e+00	2.872741175013565851e+00
3.169696969696970346e+00	2.872741175013565851e+00
3.268686868686869307e+00	2.872741175013565851e+00
3.367676767676768268e+00	2.872741175013565851e+00
3.466666666666667229e+00	2.872741175013565851e+00
3.565656565656566190e+00	2.872741175013565851e+00
3.664646464646465152e+00	2.872741175013565851e+00
3.763636363636364113e+00	2.872741175013565851e+00
3.862626262626263074e+00	2.872741175013565851e+00
3.961616161616162479e+00	2.872741175013565851e+00
4.060606060606061440e+00	2.872741175013565851e+00
4.159595959595960402e+00	2.872741175013565851e+00
4.258585858585859363e+00	2.872741175013565851e+00
4.357575757575758324e+00	2.872741175013565851e+00
4.456565656565657285e+00	2.872741175013565851e+00
4.555555555555556246e+00	2.872741175013565851e+00
4.654545454545455208e+00	2.872741175013565851e+00
4.753535353535354169e+00	2.872741175013565851e+00
4.852525252525253130e+00	2.872741175013565851e+00
4.951515151515152091e+00	2.872741175013565851e+00
5.050505050505051052e+00	2.872741175013565851e+00
5.149494949494950014e+00	2.872741175013565851e+00
5.248484848484848975e+00	2.872741175013565851e+00
5.347474747474747936e+00	2.872741175013565851e+00
5.446464646464646897e+00	2.872741175013565851e+00
5.545454545454546746e+00	2.872741175013565851e+00
5.644444444444445708e+00	2.872741175013565851e+00
5.743434343434344669e+00	2.872741175013565851e+00
5.842424242424243630e+00	2.872741175013565851e+00
5.941414141414142591e+00	2.872741175013565851e+00
6.040404040404041552e+00	2.872741175013565851e+00
6.139393939393940514e+00	2.872741175013565851e+00
6.238383838383839475e+00	2.872741175013565851e+00
6.337373737373738436e+00	2.872741175013565851e+00
6.436363636363637397e+00	2.872741175013565851e+00
6.535353535353536358e+00	2.872741175013565851e+00
6.634343434343435320e+00	2.872741175013565851e+00
6.733333333333334281e+00	2.872741175013565851e+00
6.832323232323233242e+00	2.872741175013565851e+00
6.931313131313132203e+00	2.872741175013565851e+00
7.030303030303031164e+00	2.872741175013565851e+00
7.129292929292930125e+00	2.872741175013565851e+00
7.228282828282829087e+00	2.872741175013565851e+00
7.327272727272728048e+00	2.872741175013565851e+00
7.426262626262627009e+00	2.872741175013565851e+00
7.525252525252525970e+00	2.872741175013565851e+00
7.624242424242425820e+00	2.872741175013565851e+00
7.723232323232324781e+00	2.872741175013565851e+00
7.822222222222223742e+00	2.872741175013565851e+00
7.921212121212122703e+00	2.872741175013565851e+00
8.020202020202020776e+00	2.872741175013565851e+00
8.119191919191919737e+00	2.872741175013565851e+00
8.218181818181818699e+00	2.872741175013565851e+00
8.317171717171717660e+00	2.872741175013565851e+00
8.416161616161616621e+00	2.872741175013565851e+00
8.515151515151515582e+00	2.872741175013565851e+00
8.614141414141414543e+00	2.872741175013565851e+00
8.713131313131313505e+00	2.872741175013565851e+00
8.812121212121212466e+00	2.872741175013565851e+00
8.911111111111111427e+00	2.872741175013565851e+00
9.010101010101010388e+00	2.872741175013565851e+00
9.109090909090909349e+00	2.872741175013565851e+00
9.208080808080808310e+00	2.872741175013565851e+00
9.307070707070707272e+00	2.872741175013565851e+00
9.406060606060606233e+00	2.872741175013565851e+00
9.505050505050505194e+00	2.872741175013565851e+00
9.604040404040404155e+00	2.872741175013565851e+00
9.703030303030303116e+00	2.872741175013565851e+00
9.802020202020202078e+00	2.872741175013565851e+00
9.901010101010101039e+00	2.872741175013565851e+00
1.000000000000000000e+01	2.872741175013565851e+00


==> fig_data/complex_marginal/complex_new_bound_curve.txt <==
X  Y

2.000000000000000111e-01	8.000000000000000444e-01
2.989898989898990278e-01	1.195959595959596111e+00
3.979797979797979890e-01	1.591919191919191956e+00
4.969696969696970057e-01	1.987878787878788023e+00
5.959595959595960224e-01	2.271158529168658013e+00
6.949494949494949836e-01	2.417100627018480274e+00
7.939393939393939448e-01	2.507951034072286589e+00
8.929292929292931280e-01	2.578115327786831834e+00
9.919191919191920892e-01	2.630311443060735499e+00
1.090909090909091050e+00	2.666933796753110819e+00
1.189898989898990012e+00	2.700246840219060473e+00
1.288888888888888973e+00	2.725860689804490811e+00
1.387878787878787934e+00	2.749124935807031100e+00
1.486868686868686895e+00	2.765905051709808049e+00
1.585858585858586078e+00	2.781185630374850337e+00
1.684848484848485040e+00	2.795055833028348147e+00
1.783838383838384001e+00	2.803879992743819827e+00
1.882828282828282962e+00	2.815382738340863611e+00
1.981818181818181923e+00	2.822618943107123801e+00
2.080808080808081328e+00	2.829201142949520964e+00
2.179797979797980290e+00	2.835029035890333837e+00
2.278787878787879251e+00	2.840487822876129886e+00
2.377777777777778212e+00	2.842716007368385256e+00
2.476767676767677173e+00	2.847282353810859590e+00
2.575757575757576134e+00	2.851242580206597932e+00
2.674747474747475096e+00	2.852812336148059735e+00
2.773737373737374057e+00	2.856260314754270890e+00
2.872727272727273462e+00	2.857405404925888348e+00
2.971717171717172423e+00	2.860304958135088782e+00
3.070707070707071384e+00	2.861277673488997308e+00
3.169696969696970346e+00	2.863504761742217131e+00
3.268686868686869307e+00	2.864210292321649920e+00
3.367676767676768268e+00	2.864868402501547173e+00
3.466666666666667229e+00	2.866683230208511901e+00
3.565656565656566190e+00	2.867116663742381277e+00
3.664646464646465152e+00	2.867521100901231801e+00
3.763636363636364113e+00	2.867898508817873005e+00
3.862626262626263074e+00	2.869349902122052764e+00
3.961616161616162479e+00	2.869571062833592201e+00
4.060606060606061440e+00	2.869777484660903877e+00
4.159595959595960402e+00	2.869970157769089258e+00
4.258585858585859363e+00	2.870150004380121800e+00
4.357575757575758324e+00	2.870317883692460992e+00
4.456565656565657285e+00	2.871243337278115426e+00
4.555555555555556246e+00	2.871391116668133847e+00
4.654545454545455208e+00	2.871529072680208294e+00
4.753535353535354169e+00	2.871622102735850390e+00
4.852525252525253130e+00	2.871682185619284233e+00
4.951515151515152091e+00	2.871738278508360054e+00
5.050505050505051052e+00	2.871790646991020601e+00
5.149494949494950014e+00	2.871839538865220920e+00
5.248484848484848975e+00	2.871885185350803837e+00
5.347474747474747936e+00	2.871927802215141323e+00
5.446464646464646897e+00	2.872357276498681777e+00
5.545454545454546746e+00	2.872394802967052296e+00
5.644444444444445708e+00	2.872429839402612650e+00
5.743434343434344669e+00	2.872462551187150215e+00
5.842424242424243630e+00	2.872493092690287853e+00
5.941414141414142591e+00	2.872521608007744476e+00
6.040404040404041552e+00	2.872548231649197259e+00
6.139393939393940514e+00	2.872573089179352834e+00
6.238383838383839475e+00	2.872596297815540378e+00
6.337373737373738436e+00	2.872617966984888582e+00
6.436363636363637397e+00	2.872638198843904700e+00
6.535353535353536358e+00	2.872657088763071354e+00
6.634343434343435320e+00	2.872674725778869398e+00
6.733333333333334281e+00	2.872691193015475264e+00
6.832323232323233242e+00	2.872706568078193357e+00
6.931313131313132203e+00	2.872720923420565065e+00
7.030303030303031164e+00	2.872734326686931183e+00
7.129292929292930125e+00	2.872741175013565851e+00
7.228282828282829087e+00	2.872741175013565851e+00
7.327272727272728048e+00	2.872741175013565851e+00
7.426262626262627009e+00	2.872741175013565851e+00
7.525252525252525970e+00	2.872741175013565851e+00
7.624242424242425820e+00	2.872741175013565851e+00
7.723232323232324781e+00	2.872741175013565851e+00
7.822222222222223742e+00	2.872741175013565851e+00
7.921212121212122703e+00	2.872741175013565851e+00
8.020202020202020776e+00	2.872741175013565851e+00
8.119191919191919737e+00	2.872741175013565851e+00
8.218181818181818699e+00	2.872741175013565851e+00
8.317171717171717660e+00	2.872741175013565851e+00
8.416161616161616621e+00	2.872741175013565851e+00
8.515151515151515582e+00	2.872741175013565851e+00
8.614141414141414543e+00	2.872741175013565851e+00
8.713131313131313505e+00	2.872741175013565851e+00
8.812121212121212466e+00	2.872741175013565851e+00
8.911111111111111427e+00	2.872741175013565851e+00
9.010101010101010388e+00	2.872741175013565851e+00
9.109090909090909349e+00	2.872741175013565851e+00
9.208080808080808310e+00	2.872741175013565851e+00
9.307070707070707272e+00	2.872741175013565851e+00
9.406060606060606233e+00	2.872741175013565851e+00
9.505050505050505194e+00	2.872741175013565851e+00
9.604040404040404155e+00	2.872741175013565851e+00
9.703030303030303116e+00	2.872741175013565851e+00
9.802020202020202078e+00	2.872741175013565851e+00
9.901010101010101039e+00	2.872741175013565851e+00
1.000000000000000000e+01	2.872741175013565851e+00


==> fig_data/complex_marginal/complex_shlomo_curve.txt <==
X  Y

2.000000000000000111e-01	5.700161296644975506e-01
2.989898989898990278e-01	8.222984269682498404e-01
3.979797979797979890e-01	1.053820623080241825e+00
4.969696969696970057e-01	1.264504049419705511e+00
5.959595959595960224e-01	1.454767049884496899e+00
6.949494949494949836e-01	1.625443691868532881e+00
7.939393939393939448e-01	1.777679070502315772e+00
8.929292929292931280e-01	1.912821017195574846e+00
9.919191919191920892e-01	2.032322582920397469e+00
1.090909090909091050e+00	2.137662973997557891e+00
1.189898989898990012e+00	2.230289006152021525e+00
1.288888888888888973e+00	2.311575517191009066e+00
1.387878787878787934e+00	2.382801424289034742e+00
1.486868686868686895e+00	2.445137678191410036e+00
1.585858585858586078e+00	2.499643675755372385e+00
1.684848484848485040e+00	2.547269313716703731e+00
1.783838383838384001e+00	2.588860541359824463e+00
1.882828282828282962e+00	2.625166870917893469e+00
1.981818181818181923e+00	2.656849787444312216e+00
2.080808080808081328e+00	2.684491363289831956e+00
2.179797979797980290e+00	2.708602643378280384e+00
2.278787878787879251e+00	2.729631548314608303e+00
2.377777777777778212e+00	2.747970163703079560e+00
2.476767676767677173e+00	2.763961362934636679e+00
2.575757575757576134e+00	2.777904760146769902e+00
2.674747474747475096e+00	2.790062019582528308e+00
2.773737373737374057e+00	2.800661563912898888e+00
2.872727272727273462e+00	2.809902731895232098e+00
2.971717171717172423e+00	2.817959438179378218e+00
3.070707070707071384e+00	2.824983387251653433e+00
3.169696969696970346e+00	2.831106890810366483e+00
3.268686868686869307e+00	2.836445334190278889e+00
3.367676767676768268e+00	2.841099333363068080e+00
3.466666666666667229e+00	2.845156619885004901e+00
3.565656565656566190e+00	2.848693687147337172e+00
3.664646464646465152e+00	2.851777227523037972e+00
3.763636363636364113e+00	2.854465386550629535e+00
3.862626262626263074e+00	2.856808857170528793e+00
3.961616161616162479e+00	2.858851834228421485e+00
4.060606060606061440e+00	2.860632846967726017e+00
4.159595959595960402e+00	2.862185485026792708e+00
4.258585858585859363e+00	2.863539031510673016e+00
4.357575757575758324e+00	2.864719014996270019e+00
4.456565656565657285e+00	2.865747690828249539e+00
4.555555555555556246e+00	2.866644460747710621e+00
4.654545454545455208e+00	2.867426238744601452e+00
4.753535353535354169e+00	2.868107770018605951e+00
4.852525252525253130e+00	2.868701909054104160e+00
4.951515151515152091e+00	2.869219862047170277e+00
5.050505050505051052e+00	2.869671398252530370e+00
5.149494949494950014e+00	2.870065034233757473e+00
5.248484848484848975e+00	2.870408194489892040e+00
5.347474747474747936e+00	2.870707351486809333e+00
5.446464646464646897e+00	2.870968147733633291e+00
5.545454545454546746e+00	2.871195502206150607e+00
5.644444444444445708e+00	2.871393703124124563e+00
5.743434343434344669e+00	2.871566488832168584e+00
5.842424242424243630e+00	2.871717118309534467e+00
5.941414141414142591e+00	2.871848432638615112e+00
6.040404040404041552e+00	2.871962908591470853e+00
6.139393939393940514e+00	2.872062705345048705e+00
6.238383838383839475e+00	2.872149705206174186e+00
6.337373737373738436e+00	2.872225549114422627e+00
6.436363636363637397e+00	2.872291667592498321e+00
6.535353535353536358e+00	2.872349307727867895e+00
6.634343434343435320e+00	2.872399556694562595e+00
6.733333333333334281e+00	2.872443362258796817e+00
6.832323232323233242e+00	2.872481550655158422e+00
6.931313131313132203e+00	2.872514842170555749e+00
7.030303030303031164e+00	2.872543864729833807e+00
7.129292929292930125e+00	2.872569165739320418e+00
7.228282828282829087e+00	2.872591222411676970e+00
7.327272727272728048e+00	2.872610450766799772e+00
7.426262626262627009e+00	2.872627213478541552e+00
7.525252525252525970e+00	2.872641826715250257e+00
7.624242424242425820e+00	2.872654566103147289e+00
7.723232323232324781e+00	2.872665671925027642e+00
7.822222222222223742e+00	2.872675353652332841e+00
7.921212121212122703e+00	2.872683793896071425e+00
8.020202020202020776e+00	2.872691151851126889e+00
8.119191919191919737e+00	2.872697566298894056e+00
8.218181818181818699e+00	2.872703158224890529e+00
8.317171717171717660e+00	2.872708033100715319e+00
8.416161616161616621e+00	2.872712282873391310e+00
8.515151515151515582e+00	2.872715987699615781e+00
8.614141414141414543e+00	2.872719217457628815e+00
8.713131313131313505e+00	2.872722033065215452e+00
8.812121212121212466e+00	2.872724487628699475e+00
8.911111111111111427e+00	2.872726627444604386e+00
9.010101010101010388e+00	2.872728492872871797e+00
9.109090909090909349e+00	2.872730119098106272e+00
9.208080808080808310e+00	2.872731536793205365e+00
9.307070707070707272e+00	2.872732772697895953e+00
9.406060606060606233e+00	2.872733850123079691e+00
9.505050505050505194e+00	2.872734789390514187e+00
9.604040404040404155e+00	2.872735608216104630e+00
9.703030303030303116e+00	2.872736322044055601e+00
9.802020202020202078e+00	2.872736944338167397e+00
9.901010101010101039e+00	2.872737486835783560e+00
1.000000000000000000e+01	2.872737959769172456e+00


==> fig_data/multistep/4pam_marginal_curve.txt <==
X  Y

1.544999999999999929e+00	1.897864999999999913e+00
1.826550050000000036e+00	1.921544900000000000e+00
2.187192050000000165e+00	1.943623399999999890e+00
2.303265950000000117e+00	1.951293100000000003e+00
2.449609999999999843e+00	1.964512000000000036e+00
2.671870000000000189e+00	1.973357000000000028e+00
3.033399999999999874e+00	1.977356099999999950e+00
3.573399999999999910e+00	1.978450999999999960e+00


==> fig_data/multistep/4pam_multistep_curve.txt <==
X  Y

2.000315699999999808e+00	1.924506700000000015e+00
2.299999999999999822e+00	1.929999999999999938e+00
2.379999999999999893e+00	1.939428900000000011e+00
2.609999999999999876e+00	1.954721099999999989e+00
2.682481000000000115e+00	1.957894999999999941e+00
2.952221600000000112e+00	1.969999999999999973e+00
3.065830000000000055e+00	1.975000000000000089e+00
3.226930900000000157e+00	1.976209000000000104e+00
3.411285599999999807e+00	1.977277600000000080e+00


==> fig_data/multistep/4pam_relay_curve.txt <==
X  Y

9.998943000000000136e-01	1.958985600000000105e+00
1.493964999999999987e+00	1.967276299999999978e+00
1.687357400000000007e+00	1.970023700000000044e+00
1.933845599999999942e+00	1.978632869999999988e+00
2.059075800000000012e+00	1.979296200000000061e+00


==> fig_data/multistep/ser_4pam_marginal_curve.txt <==
X  Y

1.544999999999999929e+00	3.340299999999999791e-02
1.826550050000000036e+00	2.066421499999999967e-02
2.187192050000000165e+00	1.607704199999999972e-02
2.303265950000000117e+00	1.153000000000000032e-02
2.449609999999999843e+00	8.571600000000000399e-03
2.671870000000000189e+00	7.169700000000000205e-03
3.033399999999999874e+00	5.300000000000000024e-03
3.573399999999999910e+00	5.081176800000000021e-03


==> fig_data/multistep/ser_4pam_multistep_curve.txt <==
X  Y

2.000315699999999808e+00	3.346633999999999720e-02
2.299999999999999822e+00	2.242851300000000062e-02
2.379999999999999893e+00	2.036285399999999968e-02
2.609999999999999876e+00	1.573944000000000037e-02
2.682481000000000115e+00	1.380348200000000060e-02
2.952221600000000112e+00	7.444381699999999720e-03
3.065830000000000055e+00	6.805420000000000393e-03
3.226930900000000157e+00	6.000000000000000125e-03
3.411285599999999807e+00	5.979538000000000388e-03


==> fig_data/multistep/ser_4pam_relay_curve.txt <==
X  Y

9.998943000000000136e-01	9.930611000000000646e-03
1.493964999999999987e+00	7.966041999999999568e-03
1.687357400000000007e+00	7.302284200000000100e-03
1.933845599999999942e+00	5.061149600000000234e-03
2.059075800000000012e+00	4.952430699999999658e-03


==> fig_data/real_marginal/4pam_curve.txt <==
X  Y

1.001441999999999943e+00	8.486756086000000199e-01
1.427581999999999907e+00	1.005728006000000008e+00
2.303381499999999971e+00	1.245855331000000010e+00
2.979220999999999897e+00	1.299841642000000075e+00
3.217321500000000167e+00	1.312718510999999921e+00
3.435994050000000133e+00	1.320377300000000087e+00
3.686557749999999967e+00	1.329021900000000089e+00


==> fig_data/real_marginal/8pam_curve.txt <==
X  Y

1.017152000000000056e+00	8.417336940999999850e-01
2.029020500000000116e+00	1.192771076999999957e+00
2.399948999999999888e+00	1.239586591999999987e+00
3.520751000000000186e+00	1.339802622799999954e+00
3.642378299999999847e+00	1.347356999999999916e+00
4.081794999999999618e+00	1.348469899999999999e+00
4.984697500000000225e+00	1.350360299999999958e+00


==> fig_data/real_marginal/bpsk_curve.txt <==
X  Y

1.002508500000000025e+00	9.119114875999999592e-01
1.440707500000000030e+00	9.561691284000000124e-01
2.132547000000000192e+00	9.722616672999999654e-01
2.354598000000000191e+00	9.729208350000000394e-01
2.438583500000000015e+00	9.729892611999999552e-01


==> fig_data/real_marginal/capacity_4pam_curve.txt <==
X  Y

2.000000000000000111e-01	1.343122877358368772e+00
2.989898989898990278e-01	1.343122877358368772e+00
3.979797979797979890e-01	1.343122877358368772e+00
4.969696969696970057e-01	1.343122877358368772e+00
5.959595959595960224e-01	1.343122877358368772e+00
6.949494949494949836e-01	1.343122877358368772e+00
7.939393939393939448e-01	1.343122877358368772e+00
8.929292929292931280e-01	1.343122877358368772e+00
9.919191919191920892e-01	1.343122877358368772e+00
1.090909090909091050e+00	1.343122877358368772e+00
1.189898989898990012e+00	1.343122877358368772e+00
1.288888888888888973e+00	1.343122877358368772e+00
1.387878787878787934e+00	1.343122877358368772e+00
1.486868686868686895e+00	1.343122877358368772e+00
1.585858585858586078e+00	1.343122877358368772e+00
1.684848484848485040e+00	1.343122877358368772e+00
1.783838383838384001e+00	1.343122877358368772e+00
1.882828282828282962e+00	1.343122877358368772e+00
1.981818181818181923e+00	1.343122877358368772e+00
2.080808080808081328e+00	1.343122877358368772e+00
2.179797979797980290e+00	1.343122877358368772e+00
2.278787878787879251e+00	1.343122877358368772e+00
2.377777777777778212e+00	1.343122877358368772e+00
2.476767676767677173e+00	1.343122877358368772e+00
2.575757575757576134e+00	1.343122877358368772e+00
2.674747474747475096e+00	1.343122877358368772e+00
2.773737373737374057e+00	1.343122877358368772e+00
2.872727272727273462e+00	1.343122877358368772e+00
2.971717171717172423e+00	1.343122877358368772e+00
3.070707070707071384e+00	1.343122877358368772e+00
3.169696969696970346e+00	1.343122877358368772e+00
3.268686868686869307e+00	1.343122877358368772e+00
3.367676767676768268e+00	1.343122877358368772e+00
3.466666666666667229e+00	1.343122877358368772e+00
3.565656565656566190e+00	1.343122877358368772e+00
3.664646464646465152e+00	1.343122877358368772e+00
3.763636363636364113e+00	1.343122877358368772e+00
3.862626262626263074e+00	1.343122877358368772e+00
3.961616161616162479e+00	1.343122877358368772e+00
4.060606060606061440e+00	1.343122877358368772e+00
4.159595959595960402e+00	1.343122877358368772e+00
4.258585858585859363e+00	1.343122877358368772e+00
4.357575757575758324e+00	1.343122877358368772e+00
4.456565656565657285e+00	1.343122877358368772e+00
4.555555555555556246e+00	1.343122877358368772e+00
4.654545454545455208e+00	1.343122877358368772e+00
4.753535353535354169e+00	1.343122877358368772e+00
4.852525252525253130e+00	1.343122877358368772e+00
4.951515151515152091e+00	1.343122877358368772e+00
5.050505050505051052e+00	1.343122877358368772e+00
5.149494949494950014e+00	1.343122877358368772e+00
5.248484848484848975e+00	1.343122877358368772e+00
5.347474747474747936e+00	1.343122877358368772e+00
5.446464646464646897e+00	1.343122877358368772e+00
5.545454545454546746e+00	1.343122877358368772e+00
5.644444444444445708e+00	1.343122877358368772e+00
5.743434343434344669e+00	1.343122877358368772e+00
5.842424242424243630e+00	1.343122877358368772e+00
5.941414141414142591e+00	1.343122877358368772e+00
6.040404040404041552e+00	1.343122877358368772e+00
6.139393939393940514e+00	1.343122877358368772e+00
6.238383838383839475e+00	1.343122877358368772e+00
6.337373737373738436e+00	1.343122877358368772e+00
6.436363636363637397e+00	1.343122877358368772e+00
6.535353535353536358e+00	1.343122877358368772e+00
6.634343434343435320e+00	1.343122877358368772e+00
6.733333333333334281e+00	1.343122877358368772e+00
6.832323232323233242e+00	1.343122877358368772e+00
6.931313131313132203e+00	1.343122877358368772e+00
7.030303030303031164e+00	1.343122877358368772e+00
7.129292929292930125e+00	1.343122877358368772e+00
7.228282828282829087e+00	1.343122877358368772e+00
7.327272727272728048e+00	1.343122877358368772e+00
7.426262626262627009e+00	1.343122877358368772e+00
7.525252525252525970e+00	1.343122877358368772e+00
7.624242424242425820e+00	1.343122877358368772e+00
7.723232323232324781e+00	1.343122877358368772e+00
7.822222222222223742e+00	1.343122877358368772e+00
7.921212121212122703e+00	1.343122877358368772e+00
8.020202020202020776e+00	1.343122877358368772e+00
8.119191919191919737e+00	1.343122877358368772e+00
8.218181818181818699e+00	1.343122877358368772e+00
8.317171717171717660e+00	1.343122877358368772e+00
8.416161616161616621e+00	1.343122877358368772e+00
8.515151515151515582e+00	1.343122877358368772e+00
8.614141414141414543e+00	1.343122877358368772e+00
8.713131313131313505e+00	1.343122877358368772e+00
8.812121212121212466e+00	1.343122877358368772e+00
8.911111111111111427e+00	1.343122877358368772e+00
9.010101010101010388e+00	1.343122877358368772e+00
9.109090909090909349e+00	1.343122877358368772e+00
9.208080808080808310e+00	1.343122877358368772e+00
9.307070707070707272e+00	1.343122877358368772e+00
9.406060606060606233e+00	1.343122877358368772e+00
9.505050505050505194e+00	1.343122877358368772e+00
9.604040404040404155e+00	1.343122877358368772e+00
9.703030303030303116e+00	1.343122877358368772e+00
9.802020202020202078e+00	1.343122877358368772e+00
9.901010101010101039e+00	1.343122877358368772e+00
1.000000000000000000e+01	1.343122877358368772e+00


==> fig_data/real_marginal/capacity_8pam_curve.txt <==
X  Y

2.000000000000000111e-01	1.368773166718259882e+00
2.989898989898990278e-01	1.368773166718259882e+00
3.979797979797979890e-01	1.368773166718259882e+00
4.969696969696970057e-01	1.368773166718259882e+00
5.959595959595960224e-01	1.368773166718259882e+00
6.949494949494949836e-01	1.368773166718259882e+00
7.939393939393939448e-01	1.368773166718259882e+00
8.929292929292931280e-01	1.368773166718259882e+00
9.919191919191920892e-01	1.368773166718259882e+00
1.090909090909091050e+00	1.368773166718259882e+00
1.189898989898990012e+00	1.368773166718259882e+00
1.288888888888888973e+00	1.368773166718259882e+00
1.387878787878787934e+00	1.368773166718259882e+00
1.486868686868686895e+00	1.368773166718259882e+00
1.585858585858586078e+00	1.368773166718259882e+00
1.684848484848485040e+00	1.368773166718259882e+00
1.783838383838384001e+00	1.368773166718259882e+00
1.882828282828282962e+00	1.368773166718259882e+00
1.981818181818181923e+00	1.368773166718259882e+00
2.080808080808081328e+00	1.368773166718259882e+00
2.179797979797980290e+00	1.368773166718259882e+00
2.278787878787879251e+00	1.368773166718259882e+00
2.377777777777778212e+00	1.368773166718259882e+00
2.476767676767677173e+00	1.368773166718259882e+00
2.575757575757576134e+00	1.368773166718259882e+00
2.674747474747475096e+00	1.368773166718259882e+00
2.773737373737374057e+00	1.368773166718259882e+00
2.872727272727273462e+00	1.368773166718259882e+00
2.971717171717172423e+00	1.368773166718259882e+00
3.070707070707071384e+00	1.368773166718259882e+00
3.169696969696970346e+00	1.368773166718259882e+00
3.268686868686869307e+00	1.368773166718259882e+00
3.367676767676768268e+00	1.368773166718259882e+00
3.466666666666667229e+00	1.368773166718259882e+00
3.565656565656566190e+00	1.368773166718259882e+00
3.664646464646465152e+00	1.368773166718259882e+00
3.763636363636364113e+00	1.368773166718259882e+00
3.862626262626263074e+00	1.368773166718259882e+00
3.961616161616162479e+00	1.368773166718259882e+00
4.060606060606061440e+00	1.368773166718259882e+00
4.159595959595960402e+00	1.368773166718259882e+00
4.258585858585859363e+00	1.368773166718259882e+00
4.357575757575758324e+00	1.368773166718259882e+00
4.456565656565657285e+00	1.368773166718259882e+00
4.555555555555556246e+00	1.368773166718259882e+00
4.654545454545455208e+00	1.368773166718259882e+00
4.753535353535354169e+00	1.368773166718259882e+00
4.852525252525253130e+00	1.368773166718259882e+00
4.951515151515152091e+00	1.368773166718259882e+00
5.050505050505051052e+00	1.368773166718259882e+00
5.149494949494950014e+00	1.368773166718259882e+00
5.248484848484848975e+00	1.368773166718259882e+00
5.347474747474747936e+00	1.368773166718259882e+00
5.446464646464646897e+00	1.368773166718259882e+00
5.545454545454546746e+00	1.368773166718259882e+00
5.644444444444445708e+00	1.368773166718259882e+00
5.743434343434344669e+00	1.368773166718259882e+00
5.842424242424243630e+00	1.368773166718259882e+00
5.941414141414142591e+00	1.368773166718259882e+00
6.040404040404041552e+00	1.368773166718259882e+00
6.139393939393940514e+00	1.368773166718259882e+00
6.238383838383839475e+00	1.368773166718259882e+00
6.337373737373738436e+00	1.368773166718259882e+00
6.436363636363637397e+00	1.368773166718259882e+00
6.535353535353536358e+00	1.368773166718259882e+00
6.634343434343435320e+00	1.368773166718259882e+00
6.733333333333334281e+00	1.368773166718259882e+00
6.832323232323233242e+00	1.368773166718259882e+00
6.931313131313132203e+00	1.368773166718259882e+00
7.030303030303031164e+00	1.368773166718259882e+00
7.129292929292930125e+00	1.368773166718259882e+00
7.228282828282829087e+00	1.368773166718259882e+00
7.327272727272728048e+00	1.368773166718259882e+00
7.426262626262627009e+00	1.368773166718259882e+00
7.525252525252525970e+00	1.368773166718259882e+00
7.624242424242425820e+00	1.368773166718259882e+00
7.723232323232324781e+00	1.368773166718259882e+00
7.822222222222223742e+00	1.368773166718259882e+00
7.921212121212122703e+00	1.368773166718259882e+00
8.020202020202020776e+00	1.368773166718259882e+00
8.119191919191919737e+00	1.368773166718259882e+00
8.218181818181818699e+00	1.368773166718259882e+00
8.317171717171717660e+00	1.368773166718259882e+00
8.416161616161616621e+00	1.368773166718259882e+00
8.515151515151515582e+00	1.368773166718259882e+00
8.614141414141414543e+00	1.368773166718259882e+00
8.713131313131313505e+00	1.368773166718259882e+00
8.812121212121212466e+00	1.368773166718259882e+00
8.911111111111111427e+00	1.368773166718259882e+00
9.010101010101010388e+00	1.368773166718259882e+00
9.109090909090909349e+00	1.368773166718259882e+00
9.208080808080808310e+00	1.368773166718259882e+00
9.307070707070707272e+00	1.368773166718259882e+00
9.406060606060606233e+00	1.368773166718259882e+00
9.505050505050505194e+00	1.368773166718259882e+00
9.604040404040404155e+00	1.368773166718259882e+00
9.703030303030303116e+00	1.368773166718259882e+00
9.802020202020202078e+00	1.368773166718259882e+00
9.901010101010101039e+00	1.368773166718259882e+00
1.000000000000000000e+01	1.368773166718259882e+00


==> fig_data/real_marginal/capacity_bpsk_curve.txt <==
X  Y


1.090909090909091050e+00	9.761772335954986834e-01
1.189898989898990012e+00	9.761772335954986834e-01
1.288888888888888973e+00	9.761772335954986834e-01
1.387878787878787934e+00	9.761772335954986834e-01
1.486868686868686895e+00	9.761772335954986834e-01
1.585858585858586078e+00	9.761772335954986834e-01
1.684848484848485040e+00	9.761772335954986834e-01
1.783838383838384001e+00	9.761772335954986834e-01
1.882828282828282962e+00	9.761772335954986834e-01
1.981818181818181923e+00	9.761772335954986834e-01
2.080808080808081328e+00	9.761772335954986834e-01
2.179797979797980290e+00	9.761772335954986834e-01
2.278787878787879251e+00	9.761772335954986834e-01
2.377777777777778212e+00	9.761772335954986834e-01
2.476767676767677173e+00	9.761772335954986834e-01
2.575757575757576134e+00	9.761772335954986834e-01
2.674747474747475096e+00	9.761772335954986834e-01
2.773737373737374057e+00	9.761772335954986834e-01
2.872727272727273462e+00	9.761772335954986834e-01
2.971717171717172423e+00	9.761772335954986834e-01
3.070707070707071384e+00	9.761772335954986834e-01


==> fig_data/real_marginal/cutset_curve.txt <==
X  Y

2.000000000000000111e-01	4.000000000000000222e-01
2.989898989898990278e-01	5.979797979797980556e-01
3.979797979797979890e-01	7.959595959595959780e-01
4.969696969696970057e-01	9.939393939393940114e-01
5.959595959595960224e-01	1.191919191919192045e+00
6.949494949494949836e-01	1.389898989898989967e+00
7.939393939393939448e-01	1.436370587506782925e+00
8.929292929292931280e-01	1.436370587506782925e+00
9.919191919191920892e-01	1.436370587506782925e+00
1.090909090909091050e+00	1.436370587506782925e+00
1.189898989898990012e+00	1.436370587506782925e+00
1.288888888888888973e+00	1.436370587506782925e+00
1.387878787878787934e+00	1.436370587506782925e+00
1.486868686868686895e+00	1.436370587506782925e+00
1.585858585858586078e+00	1.436370587506782925e+00
1.684848484848485040e+00	1.436370587506782925e+00
1.783838383838384001e+00	1.436370587506782925e+00
1.882828282828282962e+00	1.436370587506782925e+00
1.981818181818181923e+00	1.436370587506782925e+00
2.080808080808081328e+00	1.436370587506782925e+00
2.179797979797980290e+00	1.436370587506782925e+00
2.278787878787879251e+00	1.436370587506782925e+00
2.377777777777778212e+00	1.436370587506782925e+00
2.476767676767677173e+00	1.436370587506782925e+00
2.575757575757576134e+00	1.436370587506782925e+00
2.674747474747475096e+00	1.436370587506782925e+00
2.773737373737374057e+00	1.436370587506782925e+00
2.872727272727273462e+00	1.436370587506782925e+00
2.971717171717172423e+00	1.436370587506782925e+00
3.070707070707071384e+00	1.436370587506782925e+00
3.169696969696970346e+00	1.436370587506782925e+00
3.268686868686869307e+00	1.436370587506782925e+00
3.367676767676768268e+00	1.436370587506782925e+00
3.466666666666667229e+00	1.436370587506782925e+00
3.565656565656566190e+00	1.436370587506782925e+00
3.664646464646465152e+00	1.436370587506782925e+00
3.763636363636364113e+00	1.436370587506782925e+00
3.862626262626263074e+00	1.436370587506782925e+00
3.961616161616162479e+00	1.436370587506782925e+00
4.060606060606061440e+00	1.436370587506782925e+00
4.159595959595960402e+00	1.436370587506782925e+00
4.258585858585859363e+00	1.436370587506782925e+00
4.357575757575758324e+00	1.436370587506782925e+00
4.456565656565657285e+00	1.436370587506782925e+00
4.555555555555556246e+00	1.436370587506782925e+00
4.654545454545455208e+00	1.436370587506782925e+00
4.753535353535354169e+00	1.436370587506782925e+00
4.852525252525253130e+00	1.436370587506782925e+00
4.951515151515152091e+00	1.436370587506782925e+00
5.050505050505051052e+00	1.436370587506782925e+00
5.149494949494950014e+00	1.436370587506782925e+00
5.248484848484848975e+00	1.436370587506782925e+00
5.347474747474747936e+00	1.436370587506782925e+00
5.446464646464646897e+00	1.436370587506782925e+00
5.545454545454546746e+00	1.436370587506782925e+00
5.644444444444445708e+00	1.436370587506782925e+00
5.743434343434344669e+00	1.436370587506782925e+00
5.842424242424243630e+00	1.436370587506782925e+00
5.941414141414142591e+00	1.436370587506782925e+00
6.040404040404041552e+00	1.436370587506782925e+00

==> fig_data/real_marginal/new_bound_curve.txt <==
X Y

2.000000000000000111e-01	4.000000000000000222e-01
2.989898989898990278e-01	5.979797979797980556e-01
3.979797979797979890e-01	7.959595959595959780e-01
4.969696969696970057e-01	9.939393939393940114e-01
5.959595959595960224e-01	1.135579264584329007e+00
6.949494949494949836e-01	1.208550313509240137e+00
7.939393939393939448e-01	1.253975517036143295e+00
8.929292929292931280e-01	1.289057663893415917e+00
9.919191919191920892e-01	1.315155721530367749e+00
1.090909090909091050e+00	1.333466898376555410e+00
1.189898989898990012e+00	1.350123420109530237e+00
1.288888888888888973e+00	1.362930344902245405e+00
1.387878787878787934e+00	1.374562467903515550e+00
1.486868686868686895e+00	1.382952525854904025e+00
1.585858585858586078e+00	1.390592815187425169e+00
1.684848484848485040e+00	1.397527916514174073e+00
1.783838383838384001e+00	1.401939996371909913e+00
1.882828282828282962e+00	1.407691369170431805e+00
1.981818181818181923e+00	1.411309471553561901e+00
2.080808080808081328e+00	1.414600571474760482e+00
2.179797979797980290e+00	1.417514517945166919e+00
2.278787878787879251e+00	1.420243911438064943e+00
2.377777777777778212e+00	1.421358003684192628e+00
2.476767676767677173e+00	1.423641176905429795e+00
2.575757575757576134e+00	1.425621290103298966e+00
2.674747474747475096e+00	1.426406168074029868e+00
2.773737373737374057e+00	1.428130157377135445e+00
2.872727272727273462e+00	1.428702702462944174e+00
2.971717171717172423e+00	1.430152479067544391e+00
3.070707070707071384e+00	1.430638836744498654e+00
3.169696969696970346e+00	1.431752380871108565e+00
3.268686868686869307e+00	1.432105146160824960e+00
3.367676767676768268e+00	1.432434201250773587e+00
3.466666666666667229e+00	1.433341615104255951e+00
3.565656565656566190e+00	1.433558331871190639e+00
3.664646464646465152e+00	1.433760550450615900e+00
3.763636363636364113e+00	1.433949254408936502e+00
3.862626262626263074e+00	1.434674951061026382e+00
3.961616161616162479e+00	1.434785531416796101e+00
4.060606060606061440e+00	1.434888742330451938e+00
4.159595959595960402e+00	1.434985078884544629e+00
4.258585858585859363e+00	1.435075002190060900e+00
4.357575757575758324e+00	1.435158941846230496e+00
4.456565656565657285e+00	1.435621668639057713e+00
4.555555555555556246e+00	1.435695558334066924e+00
4.654545454545455208e+00	1.435764536340104147e+00
4.753535353535354169e+00	1.435811051367925195e+00
4.852525252525253130e+00	1.435841092809642117e+00
4.951515151515152091e+00	1.435869139254180027e+00
5.050505050505051052e+00	1.435895323495510301e+00
5.149494949494950014e+00	1.435919769432610460e+00
5.248484848484848975e+00	1.435942592675401919e+00
5.347474747474747936e+00	1.435963901107570662e+00
5.446464646464646897e+00	1.436178638249340889e+00
5.545454545454546746e+00	1.436197401483526148e+00
5.644444444444445708e+00	1.436214919701306325e+00
5.743434343434344669e+00	1.436231275593575107e+00
5.842424242424243630e+00	1.436246546345143926e+00
5.941414141414142591e+00	1.436260804003872238e+00
6.040404040404041552e+00	1.436274115824598629e+00


==> fig_data/real_marginal/shlomo_curve.txt <==
X  Y
2.000000000000000111e-01	2.850080648322487753e-01
2.989898989898990278e-01	4.111492134841249202e-01
3.979797979797979890e-01	5.269103115401209125e-01
4.969696969696970057e-01	6.322520247098527557e-01
5.959595959595960224e-01	7.273835249422484495e-01
6.949494949494949836e-01	8.127218459342664403e-01
7.939393939393939448e-01	8.888395352511578862e-01
8.929292929292931280e-01	9.564105085977874232e-01
9.919191919191920892e-01	1.016161291460198735e+00
1.090909090909091050e+00	1.068831486998778946e+00
1.189898989898990012e+00	1.115144503076010762e+00
1.288888888888888973e+00	1.155787758595504533e+00
1.387878787878787934e+00	1.191400712144517371e+00
1.486868686868686895e+00	1.222568839095705018e+00
1.585858585858586078e+00	1.249821837877686193e+00
1.684848484848485040e+00	1.273634656858351866e+00
1.783838383838384001e+00	1.294430270679912232e+00
1.882828282828282962e+00	1.312583435458946735e+00
1.981818181818181923e+00	1.328424893722156108e+00
2.080808080808081328e+00	1.342245681644915978e+00
2.179797979797980290e+00	1.354301321689140192e+00
2.278787878787879251e+00	1.364815774157304151e+00
2.377777777777778212e+00	1.373985081851539780e+00
2.476767676767677173e+00	1.381980681467318339e+00
2.575757575757576134e+00	1.388952380073384951e+00
2.674747474747475096e+00	1.395031009791264154e+00
2.773737373737374057e+00	1.400330781956449444e+00
2.872727272727273462e+00	1.404951365947616049e+00
2.971717171717172423e+00	1.408979719089689109e+00
3.070707070707071384e+00	1.412491693625826716e+00
3.169696969696970346e+00	1.415553445405183242e+00
3.268686868686869307e+00	1.418222667095139444e+00
3.367676767676768268e+00	1.420549666681534040e+00
3.466666666666667229e+00	1.422578309942502450e+00
3.565656565656566190e+00	1.424346843573668586e+00
3.664646464646465152e+00	1.425888613761518986e+00
3.763636363636364113e+00	1.427232693275314768e+00
3.862626262626263074e+00	1.428404428585264396e+00
3.961616161616162479e+00	1.429425917114210742e+00
4.060606060606061440e+00	1.430316423483863009e+00
4.159595959595960402e+00	1.431092742513396354e+00
4.258585858585859363e+00	1.431769515755336508e+00
4.357575757575758324e+00	1.432359507498135009e+00
4.456565656565657285e+00	1.432873845414124769e+00
4.555555555555556246e+00	1.433322230373855311e+00
4.654545454545455208e+00	1.433713119372300726e+00
4.753535353535354169e+00	1.434053885009302975e+00
4.852525252525253130e+00	1.434350954527052080e+00
4.951515151515152091e+00	1.434609931023585139e+00
5.050505050505051052e+00	1.434835699126265185e+00
5.149494949494950014e+00	1.435032517116878736e+00
5.248484848484848975e+00	1.435204097244946020e+00
5.347474747474747936e+00	1.435353675743404667e+00
5.446464646464646897e+00	1.435484073866816646e+00
5.545454545454546746e+00	1.435597751103075304e+00
5.644444444444445708e+00	1.435696851562062282e+00
5.743434343434344669e+00	1.435783244416084292e+00
5.842424242424243630e+00	1.435858559154767233e+00
5.941414141414142591e+00	1.435924216319307556e+00
6.040404040404041552e+00	1.435981454295735427e+00

